From Impermanent Loss to Sustainable Gain: Quantifying Profitability Zones for Liquidity Providers on DEX

Decentralized Finance (DeFi) is a rapidly evolving segment of blockchain technology that enables a transformative approach to financial services through Web3 applications. By leveraging smart contracts, DeFi allows developers to build flexible and innovative financial instruments. Among the most prominent DeFi primitives by liquidity are decentralized exchange~(DEX) swap protocols~(such as Uniswap, Curve, and Balancer) that facilitate fast token-to-token exchanges. However, new exchange mechanisms also introduce new market inefficiencies that can be systematically exploited by arbitrageurs. This paper focuses on swap protocols based on the Automated Market Maker~(AMM), where the product of reserves is preserved as an invariant. We analyze the interaction between arbitrageurs and AMM liquidity pools and develop a mathematical model grounded in empirical pool configurations. Using this model, we derive bounds on the joint revenue of liquidity providers~(LPs) and arbitrageurs, propose a method to estimate the expected number of blocks until the occurrence of Impermanent Loss~(IL), and obtain a lower bound on the pool fee required to achieve a fixed target probability of staying in the Impermanent Gain (IG) zone within a block. The proposed framework extends existing LP risk-assessment methodologies by quantifying symbiotic profitability zones, providing a principled basis for fee selection that aligns LP-arbitrageur incentives and enhances market stability.

==> data/0.001_sig_fees.csv <==
,std,fees_balancer,fees_th,fees_uniswap
0,0.001,0.00145255497808445,0.001546560892363491,0.0014299590613003302
1,0.0015,0.002135595312673098,0.0023209259850646147,0.002138674885201715
2,0.002,0.0028912850788833976,0.0030960151795977886,0.002856674378066617
3,0.0025,0.0035625858356791626,0.0038718292287748257,0.0035597541864941513
4,0.003,0.0042418390032753,0.004648368888741206,0.004307858063696067
5,0.0035,0.004991515484963146,0.005425634913924449,0.0049652191614362505
6,0.004,0.005744527189017801,0.0062036280608134264,0.005650135801769388
7,0.0045000000000000005,0.006409919171237255,0.006982349086856465,0.00644749766331519
8,0.005,0.007165636869345313,0.007761798750085425,0.007117639173202778
9,0.0055,0.007773818110126688,0.008541977809392809,0.007863082052692053
10,0.006,0.008596447902255996,0.009322887024678983,0.008606742544028366
11,0.006500000000000001,0.009417316704105986,0.010104527156664656,0.009522385215010951
12,0.007,0.010013411244268355,0.01088689896673145,0.010077110346592076
13,0.0075,0.010723404212861963,0.011670003217172265,0.010771592349768834
14,0.008,0.011451904144721576,0.012453840671926564,0.011464295050441152
15,0.0085,0.012110160672640202,0.013238412094495833,0.012120679293731266
16,0.009000000000000001,0.012946978114463575,0.014023718250013473,0.012909639740328202
17,0.0095,0.013869771735760098,0.014809759904393371,0.013843444261920556


==> data/0.01_sig_fees.csv <==
,std,fees_balancer,fees_th,fees_uniswap
0,0.001,0.0010627115621354615,0.0011641311065704318,0.001060948084916595
1,0.0015,0.001593649142185372,0.0017468921288460448,0.001596030157182526
2,0.002,0.0021370962753016988,0.0023301173561355304,0.00213215519448062
3,0.0025,0.002704892767342547,0.0029138072081854594,0.0026776680608998423
4,0.003,0.0031986956555603717,0.0034979621051308696,0.00321523442418112
5,0.0035,0.0037486985179856305,0.0040825824674928235,0.0037369833501455473
6,0.004,0.004270513512920625,0.004667668716181073,0.004281454234149919
7,0.0045000000000000005,0.004832351944126694,0.005253221272500386,0.004818365823865807
8,0.005,0.005319310324601448,0.005839240558111247,0.005343378488219091
9,0.0055,0.005865810986403852,0.006425726995119452,0.00587028945915218
10,0.006,0.006418639444725112,0.007012681005978072,0.006386002459876489
11,0.006500000000000001,0.006898225877967905,0.0076001030135492975,0.0069341945878658665
12,0.007,0.007598319869746203,0.008187993441080565,0.0074981756549057504
13,0.0075,0.007991687278071436,0.008776352712224544,0.008066642375180682
14,0.008,0.008532135348939492,0.009365181250987287,0.008532588448515404
15,0.0085,0.009094883006989673,0.009954479481820044,0.009071246173301085
16,0.009000000000000001,0.00962762545935598,0.010544247829547992,0.009616806332694513
17,0.0095,0.010149743944798081,0.011134486719369896,0.010220099869414427


==> data/0.05_sig_fees.csv <==
,std,fees_balancer,fees_th,fees_uniswap
0,0.001,0.0007651756151688912,0.0008253538773181912,0.0007667944761015792
1,0.0015,0.0011502489041681808,0.0012384565956365945,0.0011510593045852917
2,0.002,0.0015262408903117333,0.0016518435360506345,0.0015277119496497542
3,0.0025,0.0019181803144710664,0.0020655149749020385,0.0019193179068322079
4,0.003,0.002298325593559539,0.0024794711909698064,0.002292670428086126
5,0.0035,0.0026819449753425896,0.002893712460368514,0.0026835712724277245
6,0.004,0.0030935175837798084,0.003308239061321494,0.003061580421513253
7,0.0045000000000000005,0.0034468416676948954,0.0037230512706286634,0.0034370712355918944
8,0.005,0.0038552625419849213,0.004138149366256227,0.003829397355489099
9,0.0055,0.004205364934954886,0.004553533625143991,0.004241540463527102
10,0.006,0.004612139827436627,0.004969204326764398,0.004610398941116525
11,0.006500000000000001,0.004990707381781707,0.005385161746302436,0.004982454465039707
12,0.007,0.005371392022495372,0.005801406163269296,0.005362522877165113
13,0.0075,0.005767937514693823,0.006217937855184541,0.005744697839130164
14,0.008,0.006139361944130912,0.006634757099953981,0.006147211645356191
15,0.0085,0.006517656094682858,0.007051864175710354,0.006499286635602159
16,0.009000000000000001,0.006863918831557649,0.007469259360538327,0.006889428788024481
17,0.0095,0.007252831847199717,0.0078869429327314,0.007316972724145913


==> data/balancer_08.csv <==
,price,lp_profit,arb_profit
0,0.99,-1.1740159617816062,7.885760745000425
1,0.9901000000000001,-1.0454892834445673,7.661753727199994
2,0.9902000000000002,-0.9202107595560847,7.440983198273898
3,0.9903000000000002,-0.7981799972308181,7.223448766274487
4,0.9904000000000003,-0.6793966033555989,7.009150039029464
5,0.9905000000000004,-0.563860184758596,6.798086624311054
6,0.9906000000000005,-0.4515703488127656,6.5902581304271735
7,0.9907000000000005,-0.3425267023376364,6.385664165143453
8,0.9908000000000006,-0.23672885291944112,6.184304336980631
9,0.9909000000000007,-0.13417640781699447,5.986178254139986
10,0.9910000000000007,-0.03486897446373405,5.791285524994919
11,0.9911000000000008,0.06119383939585532,5.59962575822783
12,0.9912000000000009,0.1540124268301497,5.4111985617144
13,0.9913000000000008,0.24358717907466598,5.2260035451497515
14,0.991400000000001,0.3299184890822744,5.044040316527571
15,0.991500000000001,0.41300674881290433,4.865308484822663
16,0.991600000000001,0.49285235028742136,4.689807658954578
17,0.9917000000000011,0.5694556851324251,4.517537448233725
18,0.9918000000000012,0.6428171457750977,4.348497461173338
19,0.9919000000000012,0.7129371236756015,4.182687307250035
20,0.9920000000000013,0.7798160102995553,4.020106595935886
21,0.9921000000000014,0.8434541976907894,3.860754936125204
22,0.9922000000000014,0.9038520767974205,3.7046319378064254
23,0.9923000000000015,0.9610100395025256,3.5517372100352986
24,0.9924000000000016,1.0149284771205203,3.402070362435552
25,0.9925000000000016,1.0656077806138455,3.2556310049794774
26,0.9926000000000017,1.1130483414860919,3.112418747101856
27,0.9927000000000018,1.157250550408662,2.9724331990671544
28,0.9928000000000019,1.1982147986764176,2.835673970518201
29,0.9929000000000019,1.2359414769262003,2.702140671752886
30,0.993000000000002,1.2704309762057164,2.571832912661421
31,0.9931000000000021,1.3016836874332967,2.4447503032617988
32,0.9932000000000021,1.3297000004258734,2.320892454670002
33,0.9933000000000022,1.3544803069178215,2.2002589760911633
34,0.9934000000000023,1.376024996301112,2.0828494790669083
35,0.9935000000000023,1.3943344595702456,1.9686635735383788
36,0.9936000000000024,1.4094090867529303,1.8577008704130549
37,0.9937000000000025,1.421249268416659,1.749960980059086
38,0.9938000000000025,1.4298553940766396,1.6454435138950885
39,0.9939000000000026,1.4352278544490673,1.5441480821407367
40,0.9940000000000027,1.4373670387112725,1.4460742965517284
41,0.9941000000000026,1.4362733375979815,1.3512217673297755
42,0.9942000000000027,1.431947140258444,1.2595901062583152
43,0.9943000000000028,1.4243888364289887,1.17117892453507
44,0.9944000000000028,1.4135988159854378,1.0859878332188373
45,0.9945000000000029,1.39957746823859,1.0040164439319597
46,0.994600000000003,1.3823251829953733,0.9252643678021286
47,0.994700000000003,1.3618423486545908,0.8497312173615228
48,0.9948000000000031,1.338129355663682,0.7774166030985725
49,0.9949000000000032,1.3111865923970072,0.7083201375701265
50,0.9950000000000032,1.281014448214023,0.6424414323506653
51,0.9951000000000033,1.2476133122629562,0.5797800992241946
52,0.9952000000000034,1.2109835729936549,0.5203357506730981
53,0.9953000000000035,1.1711256197519333,0.4641079982844758
54,0.9954000000000035,1.1280398410530097,0.41109645447517096
55,0.9955000000000036,1.0817266256444213,0.3613007314297647
56,0.9956000000000037,1.0321863616636051,0.31472044194174487
57,0.9957000000000037,0.9794194380577323,0.2713551979962858
58,0.9958000000000038,0.9234262432086098,0.23120461214386978
59,0.9959000000000039,0.8642071652876098,0.19426829714325322
60,0.9960000000000039,0.8017625926553364,0.16054586556600725
61,0.996100000000004,0.7360929132401566,0.13003693041338238
62,0.9962000000000041,0.6671985152935918,0.10274110436634487
63,0.9963000000000041,0.5950797867672577,0.07865800040229942
64,0.9964000000000042,0.5197371152723349,0.057787231842155506
65,0.9965000000000043,0.441170888917668,0.04012841150634472
66,0.9966000000000043,0.3593814952939738,0.02568115273480487
67,0.9967000000000044,0.2743693220924399,0.01444506876630669
68,0.9968000000000045,0.18613475683905278,0.006419773003848661
69,0.9969000000000044,0.09467818703001996,0.0016048788821763083
70,0.9970000000000045,0.0,0.0
71,0.9971000000000046,0.0,0.0
72,0.9972000000000046,0.0,0.0
73,0.9973000000000047,0.0,0.0
74,0.9974000000000048,0.0,0.0
75,0.9975000000000048,0.0,0.0
76,0.9976000000000049,0.0,0.0
77,0.997700000000005,0.0,0.0
78,0.9978000000000051,0.0,0.0
79,0.9979000000000051,0.0,0.0
80,0.9980000000000052,0.0,0.0
81,0.9981000000000053,0.0,0.0
82,0.9982000000000053,0.0,0.0
83,0.9983000000000054,0.0,0.0
84,0.9984000000000055,0.0,0.0
85,0.9985000000000055,0.0,0.0
86,0.9986000000000056,0.0,0.0
87,0.9987000000000057,0.0,0.0
88,0.9988000000000057,0.0,0.0
89,0.9989000000000058,0.0,0.0
90,0.9990000000000059,0.0,0.0
91,0.9991000000000059,0.0,0.0
92,0.999200000000006,0.0,0.0
93,0.9993000000000061,0.0,0.0
94,0.9994000000000061,0.0,0.0
95,0.9995000000000062,0.0,0.0
96,0.9996000000000063,0.0,0.0
97,0.9997000000000063,0.0,0.0
98,0.9998000000000064,0.0,0.0
99,0.9999000000000065,0.0,0.0
100,1.0000000000000064,0.0,0.0
101,1.0001000000000067,0.0,0.0
102,1.0002000000000066,0.0,0.0
103,1.0003000000000066,0.0,0.0
104,1.0004000000000068,0.0,0.0
105,1.0005000000000068,0.0,0.0
106,1.0006000000000068,0.0,0.0
107,1.000700000000007,0.0,0.0
108,1.000800000000007,0.0,0.0
109,1.000900000000007,0.0,0.0
110,1.0010000000000072,0.0,0.0
111,1.0011000000000072,0.0,0.0
112,1.0012000000000072,0.0,0.0
113,1.0013000000000074,0.0,0.0
114,1.0014000000000074,0.0,0.0
115,1.0015000000000074,0.0,0.0
116,1.0016000000000076,0.0,0.0
117,1.0017000000000076,0.0,0.0
118,1.0018000000000076,0.0,0.0
119,1.0019000000000078,0.0,0.0
120,1.0020000000000078,0.0,0.0
121,1.0021000000000078,0.0,0.0
122,1.002200000000008,0.0,0.0
123,1.002300000000008,0.0,0.0
124,1.002400000000008,0.0,0.0
125,1.0025000000000082,0.0,0.0
126,1.0026000000000082,0.0,0.0
127,1.0027000000000081,0.0,0.0
128,1.0028000000000084,0.0,0.0
129,1.0029000000000083,0.0,0.0
130,1.0030000000000083,0.0,0.0
131,1.0031000000000085,0.08574485480536777,0.0013161906226457631
132,1.0032000000000085,0.17693640701126614,0.00579990396813912
133,1.0033000000000085,0.26492293039483683,0.01346371940914537
134,1.0034000000000087,0.34970576704334183,0.024307256633917973
135,1.0035000000000087,0.4312862583518599,0.03833013548666031
136,1.0036000000000087,0.5096657451117697,0.055531975878437834
137,1.003700000000009,0.5848455679553489,0.075912397342762
138,1.003800000000009,0.6568270662036122,0.09947102019083331
139,1.0039000000000091,0.7256115790185335,0.12620746435578667
140,1.004000000000009,0.7912004447837253,0.15612135001509841
141,1.004100000000009,0.8535950013704902,0.18921229732353595
142,1.0042000000000093,0.912796585872221,0.22547992667949757
143,1.0043000000000093,0.9688065347823012,0.26492385854777467
144,1.0044000000000093,1.0216261842605474,0.3075437131918193
145,1.0045000000000095,1.0712568693354472,0.35333911147472463
146,1.0046000000000095,1.117699925146054,0.40230967361344483
147,1.0047000000000095,1.1609566853468822,0.45445502077984656
148,1.0048000000000097,1.2010284837036154,0.5097747734993163
149,1.0049000000000097,1.2379166529408676,0.5682685528075808
150,1.0050000000000097,1.271622525275854,0.6299359797158104
151,1.0051000000000099,1.3021474325941509,0.694776675033836
152,1.0052000000000099,1.3294927057424357,0.762790260081033
153,1.0053000000000099,1.353659675060769,0.833976356151652
154,1.00540000000001,1.3746496702932993,0.9083345846054272
155,1.00550000000001,1.392464020944244,0.9858645665100312
156,1.00560000000001,1.40710405530346,1.0665659236198053
157,1.0057000000000103,1.4185711014205116,1.1504382773987345
158,1.0058000000000102,1.4268664864862228,1.2374812496396999
159,1.0059000000000102,1.4319915375411434,1.3276944617562094
160,1.0060000000000104,1.4339475804129105,1.4210775358478713
161,1.0061000000000104,1.4327359408696292,1.5176300935428344
162,1.0062000000000104,1.4283579435542215,1.6173517570684908
163,1.0063000000000106,1.4208149128738958,1.7202421483584658
164,1.0064000000000106,1.4101081725566764,1.8263008894982704
165,1.0065000000000106,1.3962390453843585,1.9355276029937158
166,1.0066000000000108,1.3792088541697085,2.04792191078991
167,1.0067000000000108,1.359018920782878,2.163483435248736
168,1.0068000000000108,1.335670566237086,2.2822117990651805
169,1.006900000000011,1.3091651110449611,2.4041066249064897
170,1.007000000000011,1.2795038755771735,2.5291675350554215
171,1.007100000000011,1.246688179080776,2.657394152393863
172,1.0072000000000112,1.2107193403962273,2.788786099685467
173,1.0073000000000112,1.1715986778636367,2.9233429996675113
174,1.0074000000000112,1.1293275085269285,3.061064475853982
175,1.0075000000000114,1.0839071500872786,3.201950150569246
176,1.0076000000000114,1.035338918416791,3.3459996474500713
177,1.0077000000000114,0.983624129601833,3.4932125893908506
178,1.0078000000000116,0.9287640984335517,3.643588600060866
179,1.0079000000000116,0.8707601398293863,3.7971273024772927
180,1.0080000000000116,0.8096135677663312,3.953828320075445
181,1.0081000000000118,0.745325695372763,4.113691276618283
182,1.0082000000000118,0.6778978354593991,4.276715795663449
183,1.0083000000000117,0.6073313001683782,4.442901500915923
184,1.008400000000012,0.5336274010571338,4.61224801614344
185,1.008500000000012,0.4567874491880523,4.784754965084176
186,1.008600000000012,0.37681275469247494,4.960421971893311
187,1.0087000000000121,0.2937046274722955,5.1392486604286205
188,1.0088000000000121,0.20746437658175404,5.321234654877344
189,1.0089000000000123,0.11809331049785711,5.506379579485156
190,1.0090000000000123,0.025592737206902368,5.694683058467717
191,1.0091000000000123,-0.07003603597821156,5.886144716192348
192,1.0092000000000125,-0.16879170240352415,6.080764177170977
193,1.0093000000000125,-0.27067295591205004,6.278541065889158
194,1.0094000000000125,-0.37567849074303444,6.479475006710572
195,1.0095000000000127,-0.483807002248735,6.683565624595758
196,1.0096000000000127,-0.5950571860884639,6.8908125442944765
197,1.0097000000000127,-0.7094277385898711,7.101215390705875
198,1.009800000000013,-0.826917356388866,7.314773788518778
199,1.009900000000013,-0.9475247371435076,7.531487362928601


==> data/cdf_balancer.csv <==
,x,exp_prob,sim
0,1,0.01573759000000008,0.00091
1,2,0.023513263039000032,0.00684
2,3,0.031227508260991965,0.01384
3,4,0.03888081094573015,0.02134
4,5,0.04647365253925895,0.02903
5,6,0.054006510684198816,0.03626
6,7,0.0614798592497936,0.04354
7,8,0.06889416836172024,0.0511
8,9,0.07624990443166269,0.05838
9,10,0.08354753018665262,0.0658
10,11,0.09078750469817809,0.07305
11,12,0.0979702834110624,0.08048
12,13,0.10509631817211507,0.08782
13,14,0.11216605725855533,0.09458
14,15,0.1191799454062128,0.10196
15,16,0.12613842383750373,0.10895
16,17,0.13304193028918743,0.11611
17,18,0.13989089903990293,0.12307
18,19,0.14668576093748764,0.1299
19,20,0.15342694342608154,0.13657
20,21,0.16011487057301554,0.14312
21,22,0.16674996309548873,0.14993
22,23,0.1733326383870344,0.15656
23,24,0.1798633105437768,0.163
24,25,0.18634239039048095,0.16966
25,26,0.1927702855063962,0.17574
26,27,0.19914740025089572,0.18208
27,28,0.2054741357889136,0.18827
28,29,0.2117508901161812,0.19436
29,30,0.2179780580842634,0.20066
30,31,0.22415603142539775,0.20678
31,32,0.23028519877713716,0.21318
32,33,0.2363659457067977,0.21946
33,34,0.2423986547357141,0.22539
34,35,0.2483837053633019,0.23144
35,36,0.25432147409093186,0.23807
36,37,0.26021233444561354,0.24383
37,38,0.26605665700349324,0.25033
38,39,0.27185480941316564,0.25615
39,40,0.2776071564188016,0.26195
40,41,0.2833140598830931,0.26781
41,42,0.28897587881001663,0.27364
42,43,0.2945929693674175,0.27956
43,44,0.300165684909415,0.2849
44,45,0.3056943759986306,0.29045
45,46,0.3111793904282414,0.29622
46,47,0.31662107324385835,0.30175
47,48,0.3220197667652318,0.30728
48,49,0.32737581060778653,0.31304
49,50,0.332689541703985,0.31862
50,51,0.3379612943245236,0.32391
51,52,0.3431914000993599,0.3293
52,53,0.34838018803857496,0.33439
53,54,0.3535279845530702,0.34002
54,55,0.3586351134751009,0.34488
55,56,0.36370189607864767,0.34982
56,57,0.3687286510996264,0.35473
57,58,0.37371569475593935,0.35952
58,59,0.3786633407673674,0.36434
59,60,0.3835719003753052,0.3692
60,61,0.38844168236234033,0.37391
61,62,0.39327299307167785,0.37861
62,63,0.39806613642641164,0.38344
63,64,0.4028214139486429,0.38795
64,65,0.40753912477844867,0.39244
65,66,0.4122195656926989,0.39689
66,67,0.4168630311237267,0.40154
67,68,0.42146981317784915,0.40643
68,69,0.42604020165374423,0.41117
69,70,0.43057448406067966,0.41585
70,71,0.43507294563660026,0.42036
71,72,0.43953586936607114,0.42462
72,73,0.44396353599807925,0.42933
73,74,0.44835622406369435,0.43374
74,75,0.45271420989359124,0.43788
75,76,0.4570377676354318,0.44238
76,77,0.46132716927111195,0.44667
77,78,0.4655826846338702,0.45104
78,79,0.4698045814252626,0.45501
79,80,0.473993125232003,0.45963
80,81,0.4781485795426702,0.46413
81,82,0.4822712057642832,0.46846
82,83,0.4863612632387453,0.4723
83,84,0.49041900925915927,0.47633
84,85,0.49444469908601185,0.48037
85,86,0.49843858596323243,0.48465
86,87,0.5024009211341229,0.48845
87,88,0.5063319538571633,0.4924
88,89,0.5102319314216917,0.49601
89,90,0.5141010991634604,0.50013
90,91,0.517939700480069,0.50403
91,92,0.5217479768462765,0.50781
92,93,0.5255261678291909,0.51185
93,94,0.5292745111033403,0.51555
94,95,0.532993242465624,0.51913
95,96,0.5366825958501455,0.52274
96,97,0.5403428033429294,0.52638
97,98,0.5439740951965202,0.53003
98,99,0.5475766998444678,0.53386
99,100,0.5511508439156965,0.53719
100,101,0.5546967522487625,0.54041
101,102,0.5582146479059973,0.54399
102,103,0.5617047521875399,0.54759
103,104,0.5651672846452583,0.55066
104,105,0.5686024630965608,0.55458
105,106,0.572010503638098,0.55772
106,107,0.575391620659357,0.56127
107,108,0.5787460268561482,0.56492
108,109,0.5820739332439846,0.5683
109,110,0.585375549171357,0.57204
110,111,0.5886510823329034,0.57542
111,112,0.5919007387824734,0.57854
112,113,0.5951247229460919,0.58148
113,114,0.5983232376348178,0.5848
114,115,0.6014964840575028,0.5876
115,116,0.6046446618334484,0.59084
116,117,0.6077679690049642,0.59405
117,118,0.610866602049825,0.59723
118,119,0.6139407558936314,0.60044
119,120,0.6169906239220717,0.60343
120,121,0.6200163979930873,0.60623
121,122,0.623018268448942,0.60949
122,123,0.6259964241281953,0.61239
123,124,0.6289510523775825,0.61527
124,125,0.6318823390637998,0.61797
125,126,0.6347904685851957,0.62093
126,127,0.6376756238833727,0.62378
127,128,0.6405379864546941,0.62686
128,129,0.6433777363617019,0.62957
129,130,0.6461950522444445,0.63225
130,131,0.6489901113317134,0.63494
131,132,0.6517630894521929,0.6374
132,133,0.6545141610455205,0.64014
133,134,0.657243499173261,0.64283
134,135,0.6599512755297923,0.64525
135,136,0.6626376604531068,0.64811
136,137,0.6653028229355273,0.65071
137,138,0.6679469306343366,0.65343
138,139,0.6705701498823253,0.65575
139,140,0.673172645698255,0.65851
140,141,0.6757545817972388,0.66116
141,142,0.6783161206010406,0.66389
142,143,0.6808574232482925,0.66675
143,144,0.6833786496046309,0.6695
144,145,0.6858799582727544,0.6721
145,146,0.6883615066023996,0.67469
146,147,0.6908234507002406,0.67692
147,148,0.6932659454397088,0.67934
148,149,0.695689144470735,0.68138
149,150,0.6980932002294162,0.68392
150,151,0.7004782639476039,0.6864
151,152,0.7028444856624179,0.68899
152,153,0.7051920142256847,0.69132
153,154,0.7075209973133019,0.69371
154,155,0.7098315814345267,0.69605
155,156,0.712123911941194,0.69829
156,157,0.7143981330368585,0.70052
157,158,0.7166543877858673,0.70282
158,159,0.7188928181223591,0.70517
159,160,0.7211135648591924,0.70757
160,161,0.7233167676968048,0.70977
161,162,0.725502565232,0.71196
162,163,0.7276710949666672,0.71405
163,164,0.7298224933164306,0.71635
164,165,0.7319568956192308,0.71845
165,166,0.7340744361438388,0.72067
166,167,0.7361752480983026,0.72262
167,168,0.738259463638326,0.72459
168,169,0.7403272138755832,0.72649
169,170,0.7423786288859661,0.72862
170,171,0.7444138377177669,0.73094
171,172,0.7464329683997966,0.73303
172,173,0.7484361479494381,0.73528
173,174,0.7504235023806376,0.73733
174,175,0.7523951567118305,0.73913
175,176,0.7543512349738071,0.74108
176,177,0.756291860217514,0.74324
177,178,0.7582171545217957,0.74554
178,179,0.7601272390010736,0.74749
179,180,0.7620222338129651,0.74949
180,181,0.7639022581658426,0.75167
181,182,0.7657674303263324,0.75355
182,183,0.7676178676267544,0.75547
183,184,0.7694536864725031,0.75736
184,185,0.7712750023493703,0.75912
185,186,0.7730819298308103,0.76102
186,187,0.7748745825851469,0.76299
187,188,0.7766530733827243,0.76471
188,189,0.7784175141030008,0.76665
189,190,0.780168015741587,0.76819
190,191,0.7819046884172285,0.76976
191,192,0.7836276413787324,0.77133
192,193,0.7853369830118404,0.77313
193,194,0.7870328208460469,0.77501
194,195,0.7887152615613631,0.77664
195,196,0.7903844109950283,0.7783
196,197,0.7920403741481676,0.77999
197,198,0.7936832551923971,0.7819
198,199,0.7953131574763772,0.78347
199,200,0.7969301835323138,0.78513
200,201,0.7985344350824085,0.78678
201,202,0.8001260130452574,0.78838
202,203,0.8017050175422,0.78996
203,204,0.8032715479036165,0.79161
204,205,0.8048257026751781,0.79306
205,206,0.8063675796240442,0.79452
206,207,0.8078972757450142,0.79613
207,208,0.8094148872666286,0.79774
208,209,0.8109205096572222,0.79915
209,210,0.8124142376309301,0.80072
210,211,0.8138961651536458,0.80225
211,212,0.815366385448932,0.80395
212,213,0.8168249910038854,0.8057
213,214,0.8182720735749548,0.80725
214,215,0.8197077241937126,0.80862
215,216,0.8211320331725823,0.81019
216,217,0.8225450901105189,0.8114
217,218,0.8239469838986457,0.81283
218,219,0.8253378027258464,0.81415
219,220,0.8267176340843123,0.81575
220,221,0.8280865647750463,0.81698
221,222,0.8294446809133234,0.81836
222,223,0.8307920679341081,0.81988
223,224,0.8321288105974287,0.82111
224,225,0.833454992993709,0.82258
225,226,0.8347706985490587,0.82389
226,227,0.8360760100305211,0.82523
227,228,0.8373710095512801,0.82667
228,229,0.838655778575825,0.82811
229,230,0.8399303979250758,0.82953
230,231,0.8411949477814678,0.83093
231,232,0.8424495076939942,0.83219
232,233,0.8436941565832117,0.83358
233,234,0.8449289727462043,0.83514
234,235,0.8461540338615092,0.83651
235,236,0.8473694169940034,0.83774
236,237,0.8485751985997507,0.83906
237,238,0.8497714545308127,0.84022
238,239,0.8509582600400193,0.84144
239,240,0.8521356897857031,0.84284
240,241,0.8533038178363961,0.84394
241,242,0.8544627176754885,0.84516
242,243,0.8556124622058522,0.84632
243,244,0.8567531237544259,0.84748
244,245,0.857884774076766,0.84847
245,246,0.8590074843615596,0.8497
246,247,0.8601213252351032,0.85103
247,248,0.8612263667657459,0.85224
248,249,0.8623226784682966,0.85338
249,250,0.863410329308397,0.85449
250,251,0.8644893877068607,0.85555
251,252,0.8655599215439764,0.85665
252,253,0.866621998163779,0.85766
253,254,0.8676756843782852,0.85881
254,255,0.8687210464716968,0.85992
255,256,0.8697581502045704,0.86122
256,257,0.8707870608179542,0.86221
257,258,0.8718078430374925,0.86339
258,259,0.8728205610774962,0.86444
259,260,0.873825278644984,0.86546
260,261,0.8748220589436886,0.86636
261,262,0.8758109646780335,0.86741
262,263,0.876792058057077,0.86837
263,264,0.8777654007984261,0.86932
264,265,0.8787310541321186,0.8704
265,266,0.8796890788044749,0.87154
266,267,0.8806395350819195,0.8727
267,268,0.8815824827547724,0.87354
268,269,0.8825179811410097,0.87456
269,270,0.8834460890899957,0.87554
270,271,0.8843668649861847,0.87651
271,272,0.8852803667527939,0.87757
272,273,0.8861866518554468,0.87873
273,274,0.8870857773057887,0.87966
274,275,0.8879777996650731,0.8806
275,276,0.8888627750477189,0.88138
276,277,0.889740759124842,0.88245
277,278,0.8906118071277557,0.88332
278,279,0.8914759738514464,0.88427
279,280,0.89233331365802,0.88523
280,281,0.8931838804801217,0.8862
281,282,0.8940277278243287,0.88714
282,283,0.8948649087745165,0.88823
283,284,0.8956954759951978,0.88901
284,285,0.8965194817348358,0.88983
285,286,0.8973369778291306,0.89074
286,287,0.8981480157042805,0.89165
287,288,0.8989526463802167,0.89255
288,289,0.8997509204738129,0.89336
289,290,0.9005428882020698,0.89425
290,291,0.9013285993852734,0.89511
291,292,0.9021081034501298,0.89607
292,293,0.9028814494328737,0.89693
293,294,0.903648685982354,0.89774
294,295,0.9044098613630934,0.89856
295,296,0.9051650234583251,0.89932
296,297,0.9059142197730042,0.9002
297,298,0.9066574974367976,0.90088
298,299,0.9073949032070469,0.90164
299,300,0.9081264834717112,0.90247
300,301,0.9088522842522846,0.90329
301,302,0.9095723512066916,0.90409
302,303,0.9102867296321587,0.90463
303,304,0.9109954644680647,0.90535
304,305,0.911698600298767,0.90621
305,306,0.9123961813564068,0.90688
306,307,0.9130882515236911,0.90751
307,308,0.913774854336654,0.9082
308,309,0.9144560329873944,0.90873
309,310,0.915131830326794,0.90949
310,311,0.9158022888672123,0.91015
311,312,0.9164674507851613,0.91084
312,313,0.9171273579239585,0.91152
313,314,0.9177820517963593,0.91205
314,315,0.918431573587168,0.91267
315,316,0.9190759641558294,0.91331
316,317,0.9197152640389984,0.91388
317,318,0.9203495134530902,0.91459
318,319,0.9209787522968109,0.91524
319,320,0.921603020153666,0.9159
320,321,0.9222223562944522,0.91654
321,322,0.922836799679726,0.91724
322,323,0.9234463889622561,0.91767
323,324,0.9240511624894543,0.91812
324,325,0.9246511583057876,0.91886
325,326,0.9252464141551718,0.91961
326,327,0.925836967483346,0.92038
327,328,0.9264228554402276,0.92105
328,329,0.9270041148822498,0.92165
329,330,0.92758078237468,0.92218
330,331,0.92815289419392,0.92287
331,332,0.9287204863297881,0.92358
332,333,0.9292835944877827,0.92412
333,334,0.9298422540913293,0.92471
334,335,0.9303965002840078,0.92526
335,336,0.9309463679317641,0.92586
336,337,0.9314918916251032,0.92637
337,338,0.9320331056812649,0.92698
338,339,0.9325700441463829,0.92762
339,340,0.9331027407976265,0.92817
340,341,0.9336312291453251,0.92879
341,342,0.9341555424350771,0.92937
342,343,0.93467571364984,0.92989
343,344,0.9351917755120063,0.93042
344,345,0.9357037604854614,0.93102
345,346,0.9362117007776263,0.93149
346,347,0.936715628341483,0.93202
347,348,0.9372155748775853,0.93253
348,349,0.9377115718360524,0.93297
349,350,0.9382036504185476,0.93359
350,351,0.9386918415802411,0.93415
351,352,0.9391761760317572,0.93465
352,353,0.9396566842411063,0.9352
353,354,0.9401333964356016,0.93577
354,355,0.9406063426037603,0.93621
355,356,0.9410755524971905,0.93675
356,357,0.9415410556324628,0.93719
357,358,0.9420028812929664,0.93764
358,359,0.9424610585307519,0.93818
359,360,0.942915616168359,0.93873
360,361,0.9433665828006289,0.93921
361,362,0.943813986796504,0.93969
362,363,0.9442578563008116,0.94011
363,364,0.9446982192360351,0.94065
364,365,0.9451351033040705,0.94107
365,366,0.9455685359879683,0.94155
366,367,0.9459985445536634,0.94207
367,368,0.9464251560516894,0.94247
368,369,0.9468483973188812,0.9428
369,370,0.9472682949800619,0.94325
370,371,0.9476848754497195,0.94375
371,372,0.9480981649336667,0.94423
372,373,0.9485081894306907,0.94461
373,374,0.9489149747341883,0.94492
374,375,0.9493185464337882,0.94515
375,376,0.9497189299169613,0.94551
376,377,0.9501161503706173,0.94586
377,378,0.9505102327826893,0.94628
378,379,0.9509012019437061,0.9467
379,380,0.9512890824483509,0.94716
380,381,0.9516738986970089,0.94758
381,382,0.9520556748973025,0.94798
382,383,0.9524344350656138,0.94844
383,384,0.9528102030285954,0.94895
384,385,0.9531830024246696,0.94936
385,386,0.9535528567055147,0.94967
386,387,0.953919789137541,0.94997
387,388,0.9542838228033546,0.95036
388,389,0.954644980603208,0.95073
389,390,0.9550032852564427,0.95099
390,391,0.9553587593029168,0.95155
391,392,0.9557114251044238,0.95187
392,393,0.9560613048460989,0.95221
393,394,0.9564084205378146,0.95253
394,395,0.9567527940155659,0.95294
395,396,0.957094446942843,0.95336
396,397,0.9574334008119945,0.95379
397,398,0.9577696769455797,0.95417
398,399,0.9581032964977096,0.95446
399,400,0.9584342804553777,0.95483
400,401,0.9587626496397802,0.95514
401,402,0.959088424707626,0.95552
402,403,0.9594116261524357,0.95589
403,404,0.9597322743058315,0.95627
404,405,0.9600503893388155,0.95667
405,406,0.9603659912630388,0.95706
406,407,0.9606790999320608,0.95728
407,408,0.9609897350425975,0.95763
408,409,0.961297916135761,0.95797
409,410,0.9616036625982884,0.95833
410,411,0.961906993663762,0.95867
411,412,0.9622079284138183,0.95904
412,413,0.962506485779349,0.95936
413,414,0.9628026845416923,0.95974
414,415,0.9630965433338129,0.96001
415,416,0.9633880806414757,0.96026
416,417,0.9636773148044081,0.96061
417,418,0.9639642640174533,0.96102
418,419,0.9642489463317154,0.96132
419,420,0.9645313796556948,0.96166
420,421,0.9648115817564149,0.96194
421,422,0.9650895702605392,0.96236
422,423,0.9653653626554809,0.96267
423,424,0.9656389762905027,0.96311
424,425,0.9659104283778076,0.96345
425,426,0.966179735993623,0.96377
426,427,0.9664469160792734,0.9641
427,428,0.9667119854422471,0.96432
428,429,0.9669749607572533,0.96466
429,430,0.967235858567271,0.96487
430,431,0.9674946952845896,0.96512
431,432,0.9677514871918413,0.96544
432,433,0.9680062504430258,0.96582
433,434,0.9682590010645259,0.966
434,435,0.9685097549561161,0.96626
435,436,0.9687585278919628,0.96645
436,437,0.9690053355216163,0.96671
437,438,0.9692501933709956,0.96696
438,439,0.9694931168433647,0.96719
439,440,0.9697341212203021,0.96747
440,441,0.9699732216626618,0.96771
441,442,0.9702104332115267,0.96795
442,443,0.9704457707891556,0.96821
443,444,0.9706792491999213,0.96838
444,445,0.970910883131242,0.96868
445,446,0.9711406871545051,0.96895
446,447,0.9713686757259845,0.96919
447,448,0.9715948631877492,0.96937
448,449,0.971819263768566,0.96963
449,450,0.9720418915847944,0.96987
450,451,0.9722627606412745,0.97005
451,452,0.9724818848322084,0.97033
452,453,0.9726992779420339,0.97054
453,454,0.9729149536462919,0.97083
454,455,0.9731289255124862,0.97096
455,456,0.9733412070009375,0.97117
456,457,0.9735518114656302,0.97142
457,458,0.9737607521550516,0.97161
458,459,0.9739680422130268,0.97193
459,460,0.9741736946795438,0.97216
460,461,0.9743777224915755,0.97231
461,462,0.974580138483892,0.9725
462,463,0.9747809553898693,0.97261
463,464,0.9749801858422893,0.97284
464,465,0.9751778423741352,0.97302
465,466,0.9753739374193795,0.97332
466,467,0.9755684833137664,0.97353
467,468,0.9757614922955877,0.97371
468,469,0.9759529765064525,0.9738
469,470,0.9761429479920516,0.97405
470,471,0.9763314187029144,0.9743
471,472,0.9765184004951614,0.97454
472,473,0.9767039051312496,0.97478
473,474,0.9768879442807127,0.975
474,475,0.977070529520895,0.97527
475,476,0.97725167233768,0.97554
476,477,0.9774313841262123,0.97572
477,478,0.9776096761916152,0.97599
478,479,0.9777865597497015,0.97613
479,480,0.9779620459276789,0.97631
480,481,0.9781361457648502,0.97654
481,482,0.9783088702133079,0.97672
482,483,0.9784802301386227,0.97689
483,484,0.9786502363205276,0.97706
484,485,0.9788188994535955,0.97723
485,486,0.9789862301479121,0.97742
486,487,0.9791522389297436,0.97758
487,488,0.9793169362421986,0.97773
488,489,0.9794803324458852,0.97789
489,490,0.9796424378195627,0.97803
490,491,0.9798032625607882,0.97828
491,492,0.9799628167865579,0.97848
492,493,0.9801211105339441,0.97865
493,494,0.980278153760726,0.97878
494,495,0.9804339563460163,0.97889
495,496,0.9805885280908827,0.97906
496,497,0.9807418787189648,0.97923
497,498,0.980894017877085,0.97941
498,499,0.981044955135856,0.97959
499,500,0.9811946999902826,0.97971
500,501,0.9813432618603595,0.97988
501,502,0.9814906500916626,0.98005
502,503,0.9816368739559385,0.98019
503,504,0.9817819426516866,0.98033
504,505,0.9819258653047382,0.98045
505,506,0.9820686509688308,0.98061
506,507,0.9822103086261771,0.98077
507,508,0.9823508471880302,0.98101
508,509,0.9824902754952448,0.98115
509,510,0.9826286023188324,0.9813
510,511,0.9827658363605136,0.98138
511,512,0.9829019862532655,0.98152
512,513,0.9830370605618648,0.98169
513,514,0.983171067783426,0.98183
514,515,0.983304016347937,0.98197
515,516,0.9834359146187882,0.98208
516,517,0.9835667708932998,0.98222
517,518,0.9836965934032428,0.98234
518,519,0.9838253903153571,0.98249
519,520,0.9839531697318659,0.98265
520,521,0.9840799396909841,0.98282
521,522,0.9842057081674253,0.98291
522,523,0.9843304830729026,0.98305
523,524,0.9844542722566267,0.98314
524,525,0.9845770835057993,0.98322
525,526,0.9846989245461035,0.98334
526,527,0.9848198030421893,0.98346
527,528,0.984939726598156,0.98361
528,529,0.9850587027580306,0.98371
529,530,0.9851767390062421,0.98385
530,531,0.9852938427680928,0.98399
531,532,0.9854100214102249,0.98414
532,533,0.9855252822410842,0.98431
533,534,0.9856396325113795,0.98443
534,535,0.9857530794145397,0.98454
535,536,0.9858656300871648,0.98463
536,537,0.9859772916094762,0.98477
537,538,0.9860880710057613,0.98492
538,539,0.9861979752448158,0.98503
539,540,0.9863070112403818,0.9851
540,541,0.9864151858515827,0.9853
541,542,0.9865225058833552,0.98545
542,543,0.9866289780868768,0.98556
543,544,0.9867346091599905,0.98563
544,545,0.9868394057476265,0.98583
545,546,0.9869433744422202,0.98593
546,547,0.9870465217841268,0.98603
547,548,0.9871488542620321,0.98611
548,549,0.987250378313362,0.9862
549,550,0.9873511003246865,0.9863
550,551,0.9874510266321215,0.98639
551,552,0.9875501635217278,0.98644
552,553,0.9876485172299061,0.98654
553,554,0.9877460939437899,0.98665
554,555,0.9878428998016339,0.98679
555,556,0.987938940893201,0.98691
556,557,0.9880342232601447,0.987
557,558,0.9881287528963896,0.9871
558,559,0.988222535748508,0.98725
559,560,0.9883155777160948,0.98736
560,561,0.9884078846521377,0.98742
561,562,0.9884994623633858,0.98752
562,563,0.9885903166107151,0.98757
563,564,0.9886804531094904,0.98767
564,565,0.9887698775299254,0.98779
565,566,0.988858595497439,0.98782
566,567,0.9889466125930093,0.98792
567,568,0.9890339343535245,0.988
568,569,0.9891205662721316,0.9881
569,570,0.9892065137985818,0.98821
570,571,0.989291782339573,0.98825
571,572,0.9893763772590903,0.98835
572,573,0.9894603038787436,0.98848
573,574,0.9895435674781015,0.98856
574,575,0.9896261732950244,0.98865
575,576,0.9897081265259938,0.98876
576,577,0.9897894323264385,0.98883
577,578,0.9898700958110596,0.98895
578,579,0.9899501220541522,0.98902
579,580,0.9900295160899244,0.98911
580,581,0.990108282912814,0.98916
581,582,0.9901864274778028,0.98929
582,583,0.9902639547007281,0.9894
583,584,0.9903408694585923,0.98952
584,585,0.9904171765898695,0.98957
585,586,0.9904928808948096,0.98961
586,587,0.9905679871357406,0.98971
587,588,0.9906425000373682,0.98983
588,589,0.990716424287073,0.98992
589,590,0.9907897645352051,0.99002
590,591,0.990862525395377,0.99006
591,592,0.9909347114447535,0.99014
592,593,0.99100632722434,0.99023
593,594,0.9910773772392677,0.99034
594,595,0.9911478659590774,0.99048
595,596,0.9912177978180008,0.99052
596,597,0.9912871772152385,0.99057
597,598,0.9913560085152382,0.99065
598,599,0.9914242960479678,0.99074
599,600,0.9914920441091888,0.99081
600,601,0.9915592569607262,0.99087
601,602,0.9916259388307365,0.99092
602,603,0.9916920939139737,0.991
603,604,0.9917577263720533,0.99112
604,605,0.991822840333714,0.99122
605,606,0.9918874398950778,0.99126
606,607,0.9919515291199066,0.99132
607,608,0.9920151120398594,0.99137
608,609,0.9920781926547445,0.99147
609,610,0.992140774932772,0.99156
610,611,0.992202862810803,0.9916
611,612,0.9922644601945977,0.99165
612,613,0.9923255709590604,0.99167
613,614,0.9923861989484838,0.99176
614,615,0.9924463479767908,0.99184
615,616,0.9925060218277741,0.99192
616,617,0.9925652242553348,0.99197
617,618,0.9926239589837176,0.99199
618,619,0.9926822297077462,0.99204
619,620,0.992740040093055,0.9921
620,621,0.9927973937763199,0.99216
621,622,0.992854294365487,0.9922
622,623,0.9929107454399997,0.99228
623,624,0.9929667505510237,0.99232
624,625,0.9930223132216706,0.99237
625,626,0.9930774369472194,0.99245
626,627,0.9931321251953363,0.99249
627,628,0.9931863814062931,0.99254
628,629,0.9932402089931834,0.99257
629,630,0.9932936113421373,0.99261
630,631,0.9933465918125344,0.99265
631,632,0.9933991537372154,0.99271
632,633,0.9934513004226914,0.99277
633,634,0.9935030351493521,0.99277
634,635,0.9935543611716723,0.9928
635,636,0.993605281718416,0.99287
636,637,0.9936557999928406,0.99291
637,638,0.9937059191728971,0.99299
638,639,0.9937556424114312,0.99303
639,640,0.9938049728363809,0.99307
640,641,0.9938539135509735,0.99309
641,642,0.9939024676339209,0.99314
642,643,0.9939506381396128,0.99318
643,644,0.9939984280983098,0.99322
644,645,0.9940458405163333,0.99325
645,646,0.9940928783762543,0.99331
646,647,0.9941395446370818,0.99334
647,648,0.9941858422344488,0.99336
648,649,0.9942317740807968,0.99345
649,650,0.9942773430655585,0.99349
650,651,0.9943225520553405,0.99354
651,652,0.9943674038941033,0.99357
652,653,0.9944119014033399,0.99361
653,654,0.9944560473822536,0.99363
654,655,0.9944998446079337,0.99365
655,656,0.994543295835531,0.99367
656,657,0.9945864037984303,0.99377
657,658,0.9946291712084228,0.99384
658,659,0.9946716007558762,0.99388
659,660,0.9947136951099048,0.99391
660,661,0.9947554569185365,0.99396
661,662,0.9947968888088801,0.99403
662,663,0.99483799338729,0.99407
663,664,0.9948787732395303,0.99411
664,665,0.994919230930938,0.99414
665,666,0.9949593690065837,0.9942
666,667,0.9949991899914317,0.99423
667,668,0.9950386963904994,0.99427
668,669,0.9950778906890144,0.99434
669,670,0.9951167753525711,0.9944
670,671,0.9951553528272858,0.99442
671,672,0.9951936255399503,0.99445
672,673,0.9952315958981847,0.99449
673,674,0.9952692662905891,0.99453
674,675,0.9953066390868934,0.99456
675,676,0.995343716638107,0.99459
676,677,0.9953805012766659,0.99462
677,678,0.9954169953165802,0.99465
678,679,0.9954532010535793,0.99472
679,680,0.995489120765256,0.99475
680,681,0.9955247567112104,0.99477
681,682,0.9955601111331919,0.99484
682,683,0.9955951862552397,0.99492
683,684,0.9956299842838233,0.99498
684,685,0.9956645074079811,0.99504
685,686,0.995698757799458,0.99509
686,687,0.9957327376128423,0.99513
687,688,0.9957664489857009,0.99516
688,689,0.9957998940387138,0.9952
689,690,0.995833074875808,0.99521
690,691,0.9958659935842891,0.99524
691,692,0.9958986522349732,0.99527
692,693,0.9959310528823169,0.99527
693,694,0.9959631975645467,0.99529
694,695,0.9959950883037867,0.99534
695,696,0.9960267271061868,0.9954
696,697,0.9960581159620479,0.99542
697,698,0.9960892568459477,0.99545
698,699,0.9961201517168647,0.99549
699,700,0.9961508025183015,0.99552
700,701,0.996181211178407,0.99557
701,702,0.9962113796100975,0.9956
702,703,0.9962413097111777,0.99561
703,704,0.9962710033644594,0.99563
704,705,0.9963004624378802,0.99566
705,706,0.9963296887846209,0.99569
706,707,0.9963586842432225,0.9957
707,708,0.996387450637701,0.99574
708,709,0.9964159897776631,0.99582
709,710,0.9964443034584196,0.99584
710,711,0.9964723934610981,0.99588
711,712,0.9965002615527554,0.99592
712,713,0.9965279094864886,0.99597
713,714,0.9965553390015454,0.99598
714,715,0.9965825518234331,0.996
715,716,0.996609549664028,0.99602
716,717,0.9966363342216823,0.99605
717,718,0.996662907181331,0.99606
718,719,0.9966892702145984,0.99613
719,720,0.9967154249799031,0.99617
720,721,0.9967413731225618,0.99619
721,722,0.9967671162748937,0.9962
722,723,0.996792656056322,0.99623
723,724,0.996817994073477,0.99625
724,725,0.9968431319202966,0.99627
725,726,0.9968680711781263,0.99627
726,727,0.996892813415819,0.99627
727,728,0.996917360189834,0.99627
728,729,0.9969417130443343,0.99631
729,730,0.9969658735112841,0.99636
730,731,0.996989843110545,0.99641
731,732,0.9970136233499717,0.99644
732,733,0.9970372157255069,0.99646
733,734,0.9970606217212754,0.99648
734,735,0.9970838428096773,0.9965
735,736,0.9971068804514809,0.99653
736,737,0.9971297360959142,0.99655
737,738,0.9971524111807565,0.9966
738,739,0.9971749071324285,0.99662
739,740,0.9971972253660822,0.99666
740,741,0.9972193672856903,0.99667
741,742,0.9972413342841333,0.99668
742,743,0.9972631277432886,0.99674
743,744,0.9972847490341167,0.99675
744,745,0.9973061995167471,0.9968
745,746,0.9973274805405649,0.99683
746,747,0.9973485934442944,0.99687
747,748,0.9973695395560844,0.9969
748,749,0.9973903201935914,0.99692
749,750,0.997410936664062,0.99694
750,751,0.997431390264416,0.99696
751,752,0.9974516822813271,0.99698
752,753,0.9974718139913046,0.99699
753,754,0.9974917866607732,0.99701
754,755,0.9975116015461531,0.99702
755,756,0.9975312598939385,0.99707
756,757,0.9975507629407764,0.99708
757,758,0.9975701119135443,0.99709
758,759,0.9975893080294272,0.9971
759,760,0.9976083524959948,0.99716
760,761,0.9976272465112764,0.99718
761,762,0.9976459912638374,0.99721
762,763,0.9976645879328531,0.99723
763,764,0.9976830376881834,0.99729
764,765,0.9977013416904469,0.9973
765,766,0.9977195010910923,0.9973
766,767,0.9977375170324727,0.99734
767,768,0.9977553906479162,0.99735
768,769,0.9977731230617977,0.99739
769,770,0.9977907153896094,0.99739
770,771,0.9978081687380315,0.99741
771,772,0.9978254842050011,0.99744
772,773,0.9978426628797815,0.99744
773,774,0.9978597058430313,0.99745
774,775,0.9978766141668713,0.99748
775,776,0.997893388914953,0.9975
776,777,0.997910031142525,0.99755
777,778,0.997926541896499,0.99756
778,779,0.9979429222155166,0.99758
779,780,0.997959173130014,0.99758
780,781,0.9979752956622869,0.99758
781,782,0.9979912908265549,0.9976
782,783,0.9980071596290251,0.99762
783,784,0.9980229030679558,0.99765
784,785,0.9980385221337189,0.99765
785,786,0.9980540178088626,0.99768
786,787,0.9980693910681725,0.99772
787,788,0.998084642878734,0.99775
788,789,0.998099774199992,0.99777
789,790,0.9981147859838121,0.99778
790,791,0.9981296791745399,0.99781
791,792,0.9981444547090611,0.99782
792,793,0.9981591135168595,0.99783
793,794,0.9981736565200763,0.99785
794,795,0.9981880846335677,0.99786
795,796,0.9982023987649625,0.99788
796,797,0.9982165998147193,0.99791
797,798,0.998230688676183,0.99793
798,799,0.9982446662356411,0.99795


==> data/cdf_uniswap.csv <==
,x,theory,exp_prob,sim
0,1,0.02641777280637103,0.015102543600000073,0.00085
1,2,0.03936378331274337,0.022568066319512137,0.0066
2,3,0.05213764689269296,0.02997700037681017,0.01433
3,4,0.06474165263475906,0.037329774713954045,0.02226
4,5,0.07717805918879406,0.044626815021622246,0.03004
5,6,0.08944909517071609,0.05186854376375838,0.03784
6,7,0.10155695956187882,0.05905538020202916,0.04506
7,8,0.11350382210313159,0.06618774042009778,0.05235
8,9,0.12529182368363834,0.07326603734771353,0.05979
9,10,0.13692307672452741,0.08029068078461787,0.0675
10,11,0.1483996655574391,0.0872620774242705,0.07465
11,12,0.15972364679804052,0.09418063087739459,0.08149
12,13,0.1708970497145723,0.10104674169534389,0.08867
13,14,0.18192187659149583,0.10786080739329329,0.09535
14,15,0.19280010308830464,0.11462322247325207,0.10268
15,16,0.20353367859356408,0.12133437844690487,0.10945
16,17,0.21412452657424397,0.1279946638582774,0.11655
17,18,0.2245745449204054,0.13460446430623163,0.12356
18,19,0.23488560628530486,0.14116416246679042,0.13028
19,20,0.24505955842097493,0.14767413811529218,0.13695
20,21,0.25509822450934394,0.15413476814837834,0.14395
21,22,0.265003403488951,0.16054642660581364,0.15047
22,23,0.27477687037731846,0.16690948469214162,0.157
23,24,0.28442037658903585,0.17322431079817513,0.16317
24,25,0.2939356502496159,0.17949127052232505,0.16991
25,26,0.3033243965051753,0.1857107266917658,0.17647
26,27,0.3125882978279996,0.1918830393834423,0.18311
27,28,0.321729014318043,0.19800856594491578,0.18953
28,29,0.3307481840004203,0.20408766101505338,0.19565
29,30,0.33964742311894225,0.21012067654455935,0.2016
30,31,0.3484283264257484,0.2161079618163516,0.20829
31,32,0.35709246746708767,0.2220498634657836,0.21427
32,33,0.3656413988652999,0.22794672550071304,0.22075
33,34,0.3740766525970468,0.23379888932141768,0.22672
34,35,0.38239974026784374,0.23960669374036137,0.23276
35,36,0.3906121533829412,0.24537047500180942,0.23883
36,37,0.3987153636146036,0.2510905668012957,0.24459
37,38,0.4067108230658344,0.2567673003049419,0.25077
38,39,0.41459996453059444,0.26240100416863044,0.25664
39,40,0.42238420175056,0.2679920045570323,0.26261
40,41,0.43006492966846666,0.27354062516249,0.26815
41,42,0.4376435246780843,0.2790471872237583,0.27383
42,43,0.4451213448708682,0.2845120095446023,0.27945
43,44,0.4524997302793303,0.2899354085122542,0.28509
44,45,0.4597800031171744,0.2953176981157314,0.29051
45,46,0.4669634680162378,0.3006591899640141,0.29628
46,47,0.47405141226028324,0.30596019330408697,0.30209
47,48,0.48104510601568073,0.31122101503884203,0.30702
48,49,0.48794580255902276,0.31644195974484757,0.31251
49,50,0.4947547385017128,0.32162332968998164,0.31787
50,51,0.5014731340115672,0.32676542485093163,0.32301
51,52,0.5081021930314702,0.33186854293056156,0.32794
52,53,0.5146431034951218,0.336932979375148,0.33281
53,54,0.5210970375399169,0.3419590273914843,0.33778
54,55,0.527465151716993,0.3469469779638569,0.34338
55,56,0.5337485871984854,0.3518971198708909,0.34872
56,57,0.5399484699820265,0.3568097397022696,0.3535
57,58,0.5460659110925253,0.3616851218753264,0.35855
58,59,0.5521020067812646,0.3665235486515114,0.36346
59,60,0.55805783872235,0.371325300152733,0.36831
60,61,0.5639344742065467,0.3760906543775753,0.37341
61,62,0.5697329663325396,0.38081988721739324,0.37811
62,63,0.5754543541956489,0.3855132724722855,0.3832
63,64,0.5810996630740377,0.3901710818669456,0.38776
64,65,0.5866699046124423,0.39479358506639417,0.39289
65,66,0.59216607700346,0.39938104969159083,0.39775
66,67,0.5975891651664265,0.40393374133492865,0.40247
67,68,0.6029401409239137,0.4084519235756099,0.40682
68,69,0.6082199631758819,0.41293585799490684,0.41124
69,70,0.6134295780715153,0.41738580419130544,0.41575
70,71,0.6185699191787731,0.42180201979553533,0.4203
71,72,0.623641907651685,0.42618476048548526,0.42503
72,73,0.628646452395424,0.43053428000100524,0.42975
73,74,0.6335844502291821,0.4348508301585976,0.43429
74,75,0.6384567860468816,0.4391346608659955,0.43857
75,76,0.643264332975749,0.4433860201366313,0.44264
76,77,0.6480079525327802,0.4476051541039956,0.44708
77,78,0.6526884947791249,0.45179230703588735,0.45145
78,79,0.6573067984724187,0.4559477213485553,0.4559
79,80,0.6618636912170888,0.46007163762073333,0.45999
80,81,0.6663599896126622,0.46416429460756814,0.46416
81,82,0.6707964994001007,0.46822592925444284,0.46829
82,83,0.6751740156061902,0.4722567767106941,0.47242
83,84,0.6794933226860108,0.47625707034322706,0.47641
84,85,0.6837551946635116,0.4802270417500255,0.48057
85,86,0.6879603952702167,0.48416692077356027,0.48445
86,87,0.6921096780820861,0.4880769355140967,0.48847
87,88,0.6962037866545578,0.49195731234289986,0.49211
88,89,0.7002434546557939,0.4958082759153407,0.49627
89,90,0.7042294059981535,0.4996300491839024,0.49994
90,91,0.7081623549679198,0.5034228534110885,0.50389
91,92,0.7120430063532998,0.5071869081822324,0.50783
92,93,0.7158720555707236,0.5109224314182111,0.51151
93,94,0.719650188789464,0.5146296393880612,0.51535
94,95,0.7233780830545975,0.5183087467214996,0.51892
95,96,0.7270564064083329,0.5219599664213507,0.5221
96,97,0.730685818009724,0.5255835098758769,0.52557
97,98,0.734266968252792,0.5291795868710177,0.52923
98,99,0.7378004988830767,0.5327484056025353,0.533
99,100,0.7412870431126379,0.5362901726880682,0.53699
100,101,0.7447272257335275,0.5398050931790926,0.5406
101,102,0.7481216632297527,0.5432933705727951,0.54418
102,103,0.7514709638877511,0.5467552068238534,0.54773
103,104,0.7547757279053957,0.5501908023561286,0.55117
104,105,0.758036547499551,0.5536003560742692,0.55463
105,106,0.7612540070121987,0.5569840653752263,0.55804
106,107,0.764428683015153,0.5603421261596819,0.56155
107,108,0.7675611444133819,0.5636747328433916,0.56485
108,109,0.7706519525469562,0.5669820783684387,0.5682
109,110,0.7737016612916421,0.5702643542144059,0.57164
110,111,0.7767108171581556,0.5735217504094607,0.57503
111,112,0.7796799593900986,0.5767544555413571,0.57847
112,113,0.7826096200605916,0.5799626567683536,0.58215
113,114,0.7855003241676215,0.5831465398300495,0.58534
114,115,0.7883525897281216,0.5863062890581378,0.58863
115,116,0.7911669278708015,0.5894420873870772,0.592
116,117,0.7939438429277409,0.592554116364683,0.59525
117,118,0.7966838325247672,0.5956425561626388,0.59816
118,119,0.7993873876706297,0.5987075855869259,0.60146
119,120,0.8020549928449898,0.6017493820881771,0.6046
120,121,0.8046871260852396,0.6047681217719487,0.60792
121,122,0.8072842590721665,0.6077639794089174,0.61055
122,123,0.8098468572144791,0.6107371284449978,0.61358
123,124,0.8123753797322094,0.6136877410113848,0.61664
124,125,0.8148702797390044,0.6166159879345184,0.61964
125,126,0.8173320043233255,0.6195220387459748,0.62249
126,127,0.8197609946285664,0.6224060616922803,0.62538
127,128,0.8221576859321071,0.6252682237446529,0.62792
128,129,0.8245225077233153,0.6281086906086684,0.63095
129,130,0.826855883780512,0.6309276267338546,0.63353
130,131,0.8291582322469124,0.6337251953232121,0.6364
131,132,0.8314299657055583,0.6365015583426621,0.63934
132,133,0.8336714912532524,0.6392568765304247,0.6423
133,134,0.835883210573511,0.6419913094063241,0.64507
134,135,0.8380655200085464,0.6447050152810243,0.64761
135,136,0.840218810630291,0.6473981512651941,0.65039
136,137,0.8423434683104785,0.6500708732786039,0.65314
137,138,0.8444398737897918,0.6527233360591521,0.65582
138,139,0.8465084027460927,0.6553556931718237,0.65855
139,140,0.8485494258617434,0.6579680970175814,0.6611
140,141,0.8505633088900334,0.6605606988421882,0.66324
141,142,0.8525504127207224,0.6631336487449644,0.66591
142,143,0.8545110934447123,0.6656870956874774,0.66869
143,144,0.8564457024178594,0.6682211875021664,0.67143
144,145,0.8583545863239372,0.6707360709009,0.67398
145,146,0.8602380872367626,0.6732318914834712,0.67673
146,147,0.8620965426814959,0.6757087937460264,0.67899
147,148,0.8639302856951256,0.6781669210894317,0.68128
148,149,0.8657396448861493,0.6806064158275738,0.68392
149,150,0.8675249444934596,0.6830274191956007,0.6865
150,151,0.8692865044444497,0.6854300713580981,0.6888
151,152,0.8710246404123428,0.6878145114172037,0.69121
152,153,0.8727396638727628,0.6901808774206614,0.69364
153,154,0.8744318821595496,0.6925293063698128,0.69597
154,155,0.8761015985198346,0.6948599342275296,0.69807
155,156,0.8777491121683823,0.6971728959260849,0.70054
156,157,0.8793747183412101,0.6994683253749652,0.70295
157,158,0.880978708348495,0.701746355468623,0.70501
158,159,0.8825613696267766,0.7040071180941708,0.70753
159,160,0.8841229857904653,0.706250744139017,0.71015
160,161,0.8856638366826677,0.7084773634984433,0.71263
161,162,0.8871841984253335,0.710687105083125,0.71469
162,163,0.8886843434687371,0.7128800968265949,0.71704
163,164,0.8901645406403016,0.7150564656926495,0.71926
164,165,0.891625055192772,0.7172163376826992,0.72166
165,166,0.8930661488517495,0.7193598378430643,0.72389
166,167,0.8944880798625924,0.7214870902722139,0.72614
167,168,0.8958911030366943,0.7235982181279506,0.72836
168,169,0.8972754697971465,0.7256933436345406,0.73028
169,170,0.8986414282237928,0.7277725880897908,0.73258
170,171,0.8999892230976866,0.7298360718720702,0.73466
171,172,0.9013190959449549,0.73188391444728,0.73666
172,173,0.9026312850800806,0.7339162343757696,0.73842
173,174,0.9039260256486084,0.7359331493192012,0.74042
174,175,0.9052035496692833,0.7379347760473617,0.74235
175,176,0.9064640860756286,0.7399212304449228,0.74423
176,177,0.9077078607569706,0.7418926275181502,0.74625
177,178,0.9089350965989189,0.7438490814015626,0.74815
178,179,0.9101460135233069,0.7457907053645387,0.75004
179,180,0.9113408285276028,0.7477176118178757,0.75208
180,181,0.912519755723795,0.7496299123202961,0.75394
181,182,0.9136830063767616,0.7515277175849082,0.75587
182,183,0.9148307889421295,0.7534111374856147,0.75777
183,184,0.9159633091036293,0.7552802810634738,0.7597
184,185,0.9170807698099542,0.7571352565330126,0.76157
185,186,0.9181833713111289,0.7589761712884924,0.76338
186,187,0.9192713111943941,0.7608031319101256,0.7652
187,188,0.9203447844196146,0.7626162441702469,0.767
188,189,0.9214039833542168,0.7644156130394364,0.7688
189,190,0.9224490978076598,0.7662013426925975,0.77046
190,191,0.9234803150654508,0.7679735365149876,0.77228
191,192,0.9244978199227062,0.769732297108204,0.77427
192,193,0.9255017947172668,0.7714777262961239,0.77623
193,194,0.9264924193623738,0.7732099251307992,0.77783
194,195,0.9274698713789085,0.7749289938983077,0.7796
195,196,0.9284343259272047,0.7766350321245585,0.78151
196,197,0.9293859558384373,0.7783281385810544,0.78311
197,198,0.9303249316455945,0.78000841129061,0.78487
198,199,0.9312514216140366,0.7816759475330273,0.7865
199,200,0.9321655917716496,0.7833308438507269,0.78802
200,201,0.9330676059385979,0.7849731960543385,0.7897
201,202,0.9339576257566807,0.7866030992282466,0.79139
202,203,0.9348358107182986,0.7882206477360965,0.79309
203,204,0.9357023181950341,0.7898259352262569,0.79481
204,205,0.9365573034658539,0.7914190546372418,0.79615
205,206,0.937400919744934,0.7930000982030915,0.79789
206,207,0.9382333182091165,0.7945691574587121,0.79929
207,208,0.9390546480250002,0.7961263232451751,0.80088
208,209,0.9398650563756715,0.7976716857149766,0.80226
209,210,0.94066468848708,0.7992053343372572,0.80369
210,211,0.9414536876540629,0.8007273579029808,0.80525
211,212,0.9422321952660235,0.8022378445300762,0.8068
212,213,0.9430003508322687,0.8037368816685382,0.80805
213,214,0.9437582920070086,0.8052245561054907,0.80946
214,215,0.9445061546140248,0.806700953970211,0.81084
215,216,0.9452440726710097,0.8081661607391168,0.8123
216,217,0.9459721784135833,0.8096202612407144,0.81372
217,218,0.9466906023189892,0.8110633396605097,0.81524
218,219,0.9473994731294764,0.8124954795458831,0.81677
219,220,0.9480989178753706,0.8139167638109253,0.81829
220,221,0.9487890618978373,0.8153272747412385,0.81967
221,222,0.9494700288713438,0.8167270939986999,0.82096
222,223,0.9501419408258214,0.8181163026261897,0.82224
223,224,0.9508049181685332,0.8194949810522832,0.82361
224,225,0.9514590797056515,0.8208632090959069,0.82498
225,226,0.9521045426635477,0.82222106597096,0.82625
226,227,0.9527414227097997,0.8235686302909001,0.82777
227,228,0.9533698339739193,0.8249059800732951,0.82919
228,229,0.9539898890678045,0.8262331927443395,0.83043
229,230,0.9546016991059196,0.8275503451433375,0.83169
230,231,0.9552053737252072,0.828857513527151,0.83295
231,232,0.9558010211047347,0.8301547735746151,0.83444
232,233,0.956388747985081,0.8314422003909195,0.83571
233,234,0.9569686596874635,0.8327198685119563,0.83696
234,235,0.9575408601326125,0.8339878519086358,0.83796
235,236,0.9581054518593937,0.8352462239911683,0.83909
236,237,0.9586625360431831,0.8364950576133152,0.84052
237,238,0.9592122125139978,0.8377344250766063,0.84178
238,239,0.9597545797743858,0.8389643981345256,0.84293
239,240,0.9602897350170775,0.8401850479966659,0.84439
240,241,0.960817774142403,0.8413964453328513,0.84562
241,242,0.9613387917754772,0.8425986602772282,0.84693
242,243,0.9618528812831569,0.8437917624323268,0.84823
243,244,0.9623601347907724,0.8449758208730898,0.84958
244,245,0.9628606431986362,0.8461509041508718,0.85076
245,246,0.9633544961983322,0.8473170802974082,0.8518
246,247,0.9638417822887894,0.8484744168287539,0.85291
247,248,0.9643225887921397,0.849622980749192,0.85401
248,249,0.9647970018693673,0.850762838555113,0.85523
249,250,0.9652651065357484,0.8518940562388653,0.85613
250,251,0.9657269866760856,0.8530166992925747,0.85707
251,252,0.9661827250597406,0.854130832711937,0.85821
252,253,0.9666324033554664,0.8552365209999805,0.85939
253,254,0.9670761021460429,0.8563338281708006,0.86036
254,255,0.9675139009427164,0.857422817753266,0.86136
255,256,0.9679458781994489,0.8585035527946963,0.86226
256,257,0.968372111326977,0.8595760958645124,0.86332
257,258,0.9687926767066836,0.8606405090578595,0.8645
258,259,0.9692076497042861,0.8616968539992009,0.86555
259,260,0.9696171046833414,0.8627451918458869,0.86666
260,261,0.9700211150185725,0.8637855832916951,0.86764
261,262,0.9704197531090166,0.864818088570344,0.86869
262,263,0.970813090391,0.8658427674589808,0.86972
263,264,0.971201197350939,0.8668596792816418,0.87068
264,265,0.9715841435379707,0.8678688829126869,0.87175
265,266,0.9719619975764174,0.8688704367802088,0.87282
266,267,0.9723348271780831,0.8698643988694148,0.87386
267,268,0.9727026991543881,0.8708508267259847,0.87469
268,269,0.9730656794283414,0.8718297774594017,0.8757
269,270,0.9734238330463546,0.8728013077462594,0.87684
270,271,0.9737772241898975,0.8737654738335427,0.87775
271,272,0.9741259161870002,0.8747223315418845,0.87866
272,273,0.9744699715236012,0.875671936268797,0.8796
273,274,0.974809451854745,0.8766143429918796,0.88074
274,275,0.9751444180156309,0.8775496062720012,0.88153
275,276,0.9754749300325143,0.8784777802564594,0.88229
276,277,0.975801047133464,0.8793989186821154,0.88337
277,278,0.9761228277589757,0.880313074878505,0.88439
278,279,0.9764403295724443,0.8812203017709259,0.88542
279,280,0.9767536094704977,0.8821206518835023,0.88639
280,281,0.9770627235931925,0.8830141773422253,0.88762
281,282,0.9773677273340743,0.8839009298779713,0.88842
282,283,0.9776686753501044,0.8847809608294963,0.88939
283,284,0.9779656215714545,0.8856543211464087,0.89023
284,285,0.9782586192111706,0.886521061392119,0.89111
285,286,0.9785477207747094,0.8873812317467666,0.89178
286,287,0.9788329780693468,0.8882348820101261,0.8927
287,288,0.979114442213462,0.8890820616044894,0.89352
288,289,0.9793921636456983,0.8899228195775274,0.89453
289,290,0.9796661921340011,0.8907572046051297,0.89535
290,291,0.979936576784537,0.8915852649942229,0.89615
291,292,0.9802033660504934,0.8924070486855666,0.89698
292,293,0.9804666077407612,0.89322260325653,0.89783
293,294,0.9807263490285024,0.8940319759238455,0.89866
294,295,0.9809826364596035,0.8948352135463429,0.89939
295,296,0.9812355159610168,0.8956323626276615,0.90009
296,297,0.9814850328489899,0.8964234693189439,0.90098
297,298,0.9817312318371874,0.8972085794215063,0.90178
298,299,0.9819741570447027,0.8979877383894913,0.90242
299,300,0.9822138520039648,0.898760991332499,0.9031
300,301,0.9824503596685391,0.8995283830181986,0.90382
301,302,0.9826837224208246,0.9002899578749206,0.90461
302,303,0.9829139820796491,0.9010457599942288,0.90523
303,304,0.9831411799077633,0.9017958331334726,0.90602
304,305,0.9833653566192345,0.9025402207183207,0.90676
305,306,0.9835865523867434,0.9032789658452759,0.90743
306,307,0.9838048068487826,0.9040121112841687,0.90807
307,308,0.9840201591167598,0.9047396994806347,0.90875
308,309,0.9842326477820068,0.9054617725585715,0.90962
309,310,0.9844423109226952,0.9061783723225776,0.91042
310,311,0.9846491861106598,0.9068895402603724,0.91125
311,312,0.9848533104181315,0.9075953175451988,0.91191
312,313,0.9850547204243812,0.9082957450382062,0.91263
313,314,0.985253452222274,0.9089908632908166,0.9133
314,315,0.9854495414247376,0.9096807125470722,0.91411
315,316,0.9856430231711443,0.9103653327459654,0.91481
316,317,0.9858339321336074,0.911044763523751,0.91556
317,318,0.9860223025231953,0.911719044216241,0.91632
318,319,0.9862081680960614,0.9123882138610818,0.91687
319,320,0.9863915621594936,0.9130523112000148,0.91752
320,321,0.9865725175778833,0.9137113746811187,0.91803
321,322,0.9867510667786138,0.9143654424610359,0.91874
322,323,0.9869272417578723,0.9150145524071812,0.91941
323,324,0.9871010740863831,0.9156587420999348,0.92015
324,325,0.9872725949150655,0.9162980488348172,0.9206
325,326,0.9874418349806153,0.9169325096246493,0.92118
326,327,0.987608824611014,0.9175621612016945,0.92178
327,328,0.9877735937309623,0.9181870400197857,0.9225
328,329,0.987936171867244,0.9188071822564358,0.92303
329,330,0.9880965881540161,0.9194226238149319,0.9237
330,331,0.9882548713380302,0.9200334003264148,0.9244
331,332,0.988411049783784,0.9206395471519405,0.92497
332,333,0.9885651514786038,0.9212410993845288,0.92564
333,334,0.9887172040376604,0.9218380918511941,0.92617
334,335,0.9888672347089174,0.9224305591149621,0.92665
335,336,0.9890152703780141,0.9230185354768706,0.92724
336,337,0.9891613375730838,0.923602054977956,0.92778
337,338,0.9893054624695071,0.924181151401223,0.92841
338,339,0.9894476708946031,0.9247558582736017,0.929
339,340,0.9895879883322569,0.9253262088678879,0.92964
340,341,0.9897264399274874,0.9258922362046693,0.93012
341,342,0.9898630504909526,0.9264539730542379,0.93063
342,343,0.9899978445033957,0.9270114519384868,0.93112
343,344,0.9901308461200323,0.9275647051327931,0.93158
344,345,0.990262079174879,0.9281137646678865,0.93208
345,346,0.9903915671850244,0.9286586623317039,0.93271
346,347,0.9905193333548434,0.9291994296712296,0.9332
347,348,0.9906454005801557,0.9297360979943217,0.93371
348,349,0.9907697914523281,0.9302686983715247,0.9342
349,350,0.9908925282623238,0.9307972616378686,0.93463
350,351,0.9910136330046959,0.9313218183946536,0.93517
351,352,0.9911331273815301,0.9318423990112221,0.93562
352,353,0.9912510328063325,0.932359033626717,0.93614
353,354,0.9913673704078679,0.9328717521518265,0.93672
354,355,0.9914821610339453,0.9333805842705156,0.93711
355,356,0.9915954252551544,0.9338855594417451,0.93773
356,357,0.9917071833685518,0.9343867069011768,0.93832
357,358,0.9918174554012978,0.9348840556628658,0.93873
358,359,0.9919262611142463,0.9353776345209412,0.93923
359,360,0.9920336200054845,0.9358674720512725,0.93965
360,361,0.992139551313828,0.9363535966131239,0.94016
361,362,0.9922440740222688,0.9368360363507964,0.94061
362,363,0.9923472068613755,0.9373148191952574,0.9411
363,364,0.9924489683126515,0.9377899728657574,0.94144
364,365,0.9925493766118458,0.9382615248714349,0.94173
365,366,0.9926484497522216,0.9387295025129094,0.94222
366,367,0.9927462054877799,0.9391939328838615,0.9426
367,368,0.992842661336442,0.9396548428726019,0.94313
368,369,0.9929378345831879,0.9401122591636276,0.94365
369,370,0.9930317422831542,0.9405662082391673,0.94404
370,371,0.9931244012646903,0.9410167163807144,0.94438
371,372,0.993215828132374,0.9414638096705485,0.94486
372,373,0.9933060392699874,0.9419075139932458,0.94538
373,374,0.9933950508434524,0.942347855037177,0.94581
374,375,0.9934828788037277,0.9427848582959952,0.94621
375,376,0.9935695388896676,0.9432185490701116,0.94655
376,377,0.9936550466308424,0.9436489524681602,0.94697
377,378,0.9937394173503206,0.9440760934084514,0.94727
378,379,0.9938226661674158,0.9444999966204154,0.9477
379,380,0.9939048080003954,0.9449206866460327,0.94816
380,381,0.9939858575691541,0.9453381878412558,0.9485
381,382,0.994065829397852,0.9457525243774191,0.9489
382,383,0.9941447378175173,0.9461637202426382,0.94932
383,384,0.9942225969686139,0.946571799243199,0.94978
384,385,0.9942994208035759,0.9469767850049355,0.95017
385,386,0.9943752230893079,0.9473787009745982,0.95057
386,387,0.9944500174096518,0.9477775704212107,0.95109
387,388,0.994523817167821,0.9481734164374179,0.95145
388,389,0.9945966355888028,0.9485662619408223,0.95176
389,390,0.9946684857217277,0.9489561296753108,0.95209
390,391,0.9947393804422079,0.949343042212372,0.95235
391,392,0.9948093324546451,0.9497270219524022,0.9526
392,393,0.9948783542945064,0.950108091126003,0.95296
393,394,0.9949464583305716,0.9504862717952679,0.95342
394,395,0.9950136567671489,0.9508615858550598,0.95386
395,396,0.9950799616462621,0.9512340550342785,0.95418
396,397,0.995145384849809,0.9516037008971187,0.9545
397,398,0.9952099381016898,0.9519705448443184,0.95479
398,399,0.995273632969909,0.9523346081143985,0.95512
399,400,0.9953364808686478,0.9526959117848914,0.95544
400,401,0.9953984930603095,0.9530544767735619,0.9558
401,402,0.995459680657538,0.9534103238396183,0.95614
402,403,0.9955200546252092,0.953763473584914,0.9565
403,404,0.9955796257823956,0.9541139464551404,0.95679
404,405,0.9956384048043053,0.9544617627410104,0.95708
405,406,0.9956964022241954,0.9548069425794335,0.95735
406,407,0.9957536284352586,0.9551495059546814,0.95775
407,408,0.9958100936924866,0.955489472699545,0.95808
408,409,0.9958658081145073,0.9558268624964824,0.95835
409,410,0.9959207816853984,0.956161694878759,0.95869
410,411,0.9959750242564762,0.956493989231578,0.959
411,412,0.9960285455480612,0.9568237647932027,0.9593
412,413,0.9960813551512198,0.9571510406560703,0.95966
413,414,0.9961334625294833,0.9574758357678972,0.96002
414,415,0.9961848770205437,0.9577981689327766,0.96024
415,416,0.9962356078379268,0.9581180588122661,0.96051
416,417,0.9962856640726434,0.9584355239264691,0.9608
417,418,0.9963350546948185,0.9587505826551065,0.96115
418,419,0.9963837885552989,0.9590632532385808,0.96147
419,420,0.9964318743872386,0.9593735537790323,0.96184
420,421,0.9964793208076648,0.9596815022413873,0.96221
421,422,0.9965261363190211,0.9599871164543976,0.96242
422,423,0.996572329310692,0.9602904141116733,0.96271
423,424,0.9966179080605055,0.9605914127727068,0.96295
424,425,0.9966628807362172,0.9608901298638897,0.96328
425,426,0.9967072553969734,0.9611865826795214,0.96354
426,427,0.9967510399947556,0.9614807883828106,0.96374
427,428,0.9967942423758055,0.961772764006869,0.96408
428,429,0.996836870282031,0.9620625264556968,0.96437
429,430,0.9968789313523938,0.9623500925051627,0.96464
430,431,0.9969204331242775,0.9626354788039735,0.9649
431,432,0.9969613830348393,0.9629187018746395,0.96513
432,433,0.9970017884223423,0.9631997781144297,0.96542
433,434,0.9970416565274706,0.9634787237963223,0.96571
434,435,0.9970809944946263,0.9637555550699461,0.96588
435,436,0.997119809373211,0.964030287962516,0.96614
436,437,0.9971581081188878,0.9643029383797601,0.96646
437,438,0.9971958975948285,0.9645735221068416,0.96675
438,439,0.9972331845729433,0.9648420548092717,0.96708
439,440,0.9972699757350941,0.9651085520338174,0.96736
440,441,0.9973062776742925,0.965373029209401,0.96757
441,442,0.9973420968958804,0.9656355016479938,0.96784
442,443,0.9973774398186964,0.965895984545502,0.96805
443,444,0.9974123127762263,0.9661544929826471,0.96829
444,445,0.9974467220177372,0.9664110419258386,0.96845
445,446,0.997480673709398,0.9666656462280407,0.96866
446,447,0.9975141739353841,0.9669183206296322,0.969
447,448,0.9975472286989682,0.9671690797592596,0.96928
448,449,0.9975798439235953,0.9674179381346845,0.96948
449,450,0.9976120254539448,0.9676649101636235,0.96971
450,451,0.9976437790569777,0.9679100101445832,0.97001
451,452,0.9976751104229699,0.9681532522676873,0.97025
452,453,0.9977060251665321,0.9683946506154982,0.97049
453,454,0.9977365288276158,0.9686342191638327,0.97069
454,455,0.9977666268725062,0.9688719717825709,0.97099
455,456,0.9977963246948016,0.969107922236459,0.97127
456,457,0.9978256276163802,0.9693420841859066,0.97148
457,458,0.9978545408883533,0.9695744711877775,0.97172
458,459,0.997883069692007,0.9698050966961741,0.97194
459,460,0.9979112191397301,0.9700339740632171,0.97215
460,461,0.9979389942759306,0.970261116539818,0.97235
461,462,0.9979664000779391,0.9704865372764462,0.97253
462,463,0.9979934414569016,0.9707102493238907,0.97271
463,464,0.9980201232586592,0.9709322656340156,0.97293
464,465,0.9980464502646159,0.9711525990605098,0.97311
465,466,0.9980724271925965,0.9713712623596311,0.97328
466,467,0.9980980586976912,0.9715882681909451,0.97343
467,468,0.9981233493730902,0.9718036291180577,0.97357
468,469,0.9981483037509067,0.9720173576093428,0.9738
469,470,0.9981729263029888,0.972229466038664,0.97401
470,471,0.9981972214417216,0.972439966686091,0.97423
471,472,0.998221193520817,0.9726488717386104,0.97444
472,473,0.9982448468360944,0.9728561932908317,0.97456
473,474,0.9982681856262505,0.9730619433456872,0.97479
474,475,0.9982912140736189,0.9732661338151269,0.97495
475,476,0.998313936304919,0.9734687765208082,0.97508
476,477,0.9983363563919967,0.9736698831947805,0.97527
477,478,0.9983584783525528,0.9738694654801641,0.97542
478,479,0.9983803061508637,0.9740675349318244,0.97557
479,480,0.9984018436984918,0.9742641030170412,0.97582
480,481,0.998423094854986,0.974459181116172,0.976
481,482,0.9984440634285741,0.9746527805233115,0.97617
482,483,0.9984647531768442,0.9748449124469447,0.97635
483,484,0.9984851678074191,0.9750355880105969,0.97652
484,485,0.99850531097862,0.9752248182534766,0.97672
485,486,0.9985251863001225,0.9754126141311152,0.97689
486,487,0.9985447973336031,0.9755989865160014,0.97708
487,488,0.9985641475933776,0.9757839461982101,0.97721
488,489,0.9985832405470312,0.9759675038860277,0.97734
489,490,0.9986020796160393,0.9761496702065716,0.97742
490,491,0.998620668176381,0.9763304557064058,0.97765
491,492,0.9986390095591441,0.9765098708521512,0.97784
492,493,0.998657107051122,0.9766879260310919,0.97797
493,494,0.9986749638954023,0.9768646315517763,0.97825
494,495,0.9986925832919487,0.9770399976446138,0.97841
495,496,0.9987099683981738,0.9772140344624676,0.97859
496,497,0.9987271223295052,0.977386752081242,0.97879
497,498,0.9987440481599439,0.9775581605004663,0.97897
498,499,0.9987607489226147,0.9777282696438727,0.97911
499,500,0.9987772276103102,0.9778970893599722,0.97928
500,501,0.9987934871760271,0.9780646294226236,0.97942
501,502,0.998809530533495,0.9782308995316001,0.97956
502,503,0.9988253605576988,0.9783959093131506,0.97969
503,504,0.998840980085394,0.9785596683205569,0.97977
504,505,0.9988563919156149,0.9787221860346871,0.97993
505,506,0.9988715988101762,0.9788834718645442,0.98009
506,507,0.9988866034941677,0.979043535147811,0.98026
507,508,0.9989014086564433,0.9792023851513905,0.98036
508,509,0.9989160169501022,0.9793600310719429,0.98051
509,510,0.9989304309929644,0.9795164820364176,0.98063
510,511,0.9989446533680404,0.9796717471025815,0.98072
511,512,0.998958686623993,0.979825835259544,0.98084
512,513,0.9989725332755954,0.9799787554282767,0.981
513,514,0.9989861958041807,0.9801305164621303,0.98108
514,515,0.9989996766580869,0.9802811271473474,0.98121
515,516,0.999012978253096,0.9804305962035705,0.98136
516,517,0.9990261029728664,0.9805789322843474,0.9815
517,518,0.9990390531693606,0.9807261439776321,0.98161
518,519,0.999051831163266,0.9808722398062817,0.98174
519,520,0.9990644392444115,0.98101722822855,0.98192
520,521,0.999076879672177,0.9811611176385776,0.98214
521,522,0.9990891546758991,0.9813039163668772,0.98224
522,523,0.9991012664552703,0.9814456326808163,0.98241
523,524,0.999113217180733,0.9815862747850956,0.98255
524,525,0.9991250089938685,0.9817258508222246,0.98271
525,526,0.999136644007781,0.9818643688729922,0.9829
526,527,0.999148124307476,0.9820018369569349,0.98307
527,528,0.9991594519502345,0.9821382630328014,0.98317
528,529,0.9991706289659804,0.9822736549990128,0.98329
529,530,0.999181657357646,0.9824080206941201,0.98339
530,531,0.9991925391015294,0.9825413678972588,0.98357
531,532,0.9992032761476495,0.9826737043285976,0.98369
532,533,0.9992138704200951,0.9828050376497868,0.9838
533,534,0.9992243238173703,0.9829353754644014,0.98388
534,535,0.9992346382127335,0.9830647253183812,0.98402
535,536,0.9992448154545343,0.9831930947004679,0.9842
536,537,0.9992548573665442,0.9833204910426384,0.98428
537,538,0.9992647657482833,0.9834469217205352,0.98438
538,539,0.9992745423753431,0.9835723940538935,0.98448
539,540,0.9992841889997046,0.983696915306965,0.98456
540,541,0.999293707350052,0.9838204926889382,0.98466
541,542,0.9993030991320827,0.983943133354356,0.98484
542,543,0.9993123660288131,0.98406484440353,0.98495
543,544,0.9993215097008799,0.9841856328829512,0.98504
544,545,0.9993305317868378,0.9843055057856985,0.98516
545,546,0.9993394339034534,0.9844244700518429,0.98527
546,547,0.9993482176459942,0.9845425325688499,0.98537
547,548,0.9993568845885156,0.984659700171978,0.98548
548,549,0.9993654362841415,0.9847759796446744,0.98556
549,550,0.9993738742653444,0.9848913777189678,0.9857
550,551,0.9993822000442183,0.9850059010758581,0.98585
551,552,0.9993904151127507,0.985119556345703,0.98597
552,553,0.9993985209430899,0.9852323501086027,0.98606
553,554,0.9994065189878083,0.9853442888947794,0.98621
554,555,0.9994144106801631,0.985455379184957,0.98634
555,556,0.9994221974343533,0.9855656274107351,0.98641
556,557,0.9994298806457724,0.9856750399549616,0.98649
557,558,0.9994374616912595,0.985783623152103,0.98657
558,559,0.999444941929345,0.9858913832886101,0.98668
559,560,0.9994523227004947,0.9859983266032825,0.98676
560,561,0.9994596053273499,0.9861044592876296,0.98685
561,562,0.9994667911149642,0.9862097874862293,0.98695
562,563,0.9994738813510378,0.9863143172970837,0.98704
563,564,0.9994808773061474,0.9864180547719718,0.98712
564,565,0.9994877802339752,0.9865210059168003,0.98721
565,566,0.9994945913715323,0.9866231766919509,0.9873
566,567,0.999501311939381,0.986724573012626,0.98736
567,568,0.9995079431418535,0.9868252007491902,0.98745
568,569,0.9995144861672677,0.9869250657275114,0.98754
569,570,0.9995209421881398,0.9870241737292968,0.98765
570,571,0.9995273123613951,0.9871225304924287,0.98773
571,572,0.9995335978285746,0.9872201417112961,0.98789
572,573,0.9995397997160401,0.9873170130371245,0.98795
573,574,0.9995459191351758,0.9874131500783031,0.98803
574,575,0.9995519571825873,0.9875085584007096,0.98811
575,576,0.9995579149402984,0.9876032435280322,0.98816
576,577,0.9995637934759452,0.9876972109420897,0.98824
577,578,0.9995695938429667,0.9877904660831487,0.98832
578,579,0.9995753170807943,0.9878830143502384,0.98844
579,580,0.9995809642150377,0.9879748611014636,0.98854
580,581,0.9995865362576687,0.9880660116543145,0.98861
581,582,0.9995920342072026,0.9881564712859748,0.98873
582,583,0.9995974590488772,0.9882462452336271,0.98882
583,584,0.9996028117548295,0.9883353386947562,0.9889
584,585,0.9996080932842693,0.98842375682745,0.98904
585,586,0.9996133045836517,0.9885115047506979,0.98916
586,587,0.9996184465868467,0.9885985875446877,0.98925
587,588,0.9996235202153061,0.9886850102510989,0.98932
588,589,0.9996285263782289,0.9887707778733955,0.9894
589,590,0.9996334659727243,0.9888558953771153,0.98947
590,591,0.9996383398839724,0.9889403676901567,0.98953
591,592,0.9996431489853826,0.9890241997030653,0.98964
592,593,0.9996478941387508,0.9891073962693161,0.98969
593,594,0.9996525761944126,0.9891899622055946,0.98977
594,595,0.999657195991397,0.9892719022920763,0.98986
595,596,0.9996617543575761,0.9893532212727023,0.98998
596,597,0.9996662521098134,0.9894339238554553,0.99009
597,598,0.9996706900541104,0.9895140147126309,0.99018
598,599,0.999675068985751,0.9895934984811091,0.99028
599,600,0.9996793896894438,0.9896723797626223,0.99038
600,601,0.9996836529394632,0.9897506631240216,0.99043
601,602,0.9996878594997874,0.9898283530975416,0.99056
602,603,0.9996920101242364,0.9899054541810622,0.99065
603,604,0.9996961055566057,0.9899819708383697,0.9907
604,605,0.999700146530801,0.9900579074994149,0.99075
605,606,0.9997041337709685,0.9901332685605694,0.9908
606,607,0.9997080679916255,0.9902080583848802,0.99088
607,608,0.9997119498977881,0.9902822813023229,0.99093
608,609,0.9997157801850975,0.9903559416100512,0.99098
609,610,0.9997195595399452,0.990429043572647,0.991
610,611,0.9997232886395948,0.9905015914223664,0.99104
611,612,0.9997269681523046,0.9905735893593849,0.99109
612,613,0.9997305987374469,0.9906450415520407,0.99117
613,614,0.999734181045626,0.9907159521370762,0.99124
614,615,0.9997377157187948,0.9907863252198772,0.99133
615,616,0.9997412033903702,0.9908561648747105,0.99139
616,617,0.9997446446853463,0.9909254751449602,0.99147
617,618,0.9997480402204064,0.9909942600433614,0.99151
618,619,0.9997513906040337,0.9910625235522328,0.99156
619,620,0.9997546964366201,0.9911302696237068,0.99163
620,621,0.9997579583105739,0.9911975021799592,0.99168
621,622,0.9997611768104261,0.991264225113435,0.99174
622,623,0.9997643525129348,0.9913304422870752,0.99177
623,624,0.9997674859871891,0.9913961575345391,0.99187
624,625,0.9997705777947106,0.9914613746604274,0.99192
625,626,0.9997736284895539,0.9915260974405014,0.99199
626,627,0.9997766386184066,0.9915903296219023,0.99206
627,628,0.9997796087206867,0.9916540749233683,0.99214
628,629,0.9997825393286393,0.9917173370354492,0.9922
629,630,0.9997854309674321,0.9917801196207204,0.99227
630,631,0.9997882841552496,0.9918424263139954,0.99234
631,632,0.9997910994033857,0.9919042607225353,0.99242
632,633,0.9997938772163357,0.9919656264262585,0.99249
633,634,0.9997966180918862,0.9920265269779475,0.99254
634,635,0.9997993225212047,0.9920869659034546,0.99258
635,636,0.9998019909889276,0.9921469467019064,0.99267
636,637,0.9998046239732469,0.992206472845906,0.99273
637,638,0.9998072219459958,0.992265547781734,0.99277
638,639,0.9998097853727335,0.9923241749295485,0.99281
639,640,0.9998123147128285,0.9923823576835825,0.99291
640,641,0.9998148104195411,0.9924400994123409,0.99295
641,642,0.9998172729401041,0.9924974034587954,0.99301
642,643,0.9998197027158038,0.9925542731405778,0.99309
643,644,0.9998221001820581,0.9926107117501721,0.99312
644,645,0.9998244657684953,0.9926667225551058,0.99315
645,646,0.9998267998990307,0.9927223087981382,0.99321
646,647,0.9998291029919428,0.9927774736974483,0.99329
647,648,0.9998313754599482,0.9928322204468216,0.99336
648,649,0.999833617710275,0.9928865522158347,0.99339
649,650,0.9998358301447369,0.9929404721500387,0.99344
650,651,0.999838013159804,0.9929939833711414,0.99352
651,652,0.9998401671466748,0.9930470889771881,0.99357
652,653,0.9998422924913459,0.993099792042741,0.99361
653,654,0.999844389574681,0.993152095619057,0.99363
654,655,0.9998464587724794,0.9932040027342646,0.99367
655,656,0.9998485004555434,0.9932555163935389,0.99371
656,657,0.9998505149897444,0.9933066395792759,0.99373
657,658,0.999852502736089,0.993357375251265,0.99378
658,659,0.9998544640507834,0.9934077263468604,0.99383
659,660,0.9998563992852967,0.9934576957811512,0.99387
660,661,0.9998583087864249,0.99350728644713,0.99391
661,662,0.9998601928963525,0.9935565012158608,0.99395
662,663,0.9998620519527138,0.9936053429366446,0.99399
663,664,0.9998638862886534,0.9936538144371848,0.99405
664,665,0.999865696232886,0.9937019185237509,0.99408
665,666,0.9998674821097556,0.9937496579813409,0.99413
666,667,0.9998692442392927,0.9937970355738424,0.99418
667,668,0.9998709829372728,0.9938440540441926,0.9942
668,669,0.9998726985152722,0.9938907161145376,0.99423
669,670,0.9998743912807241,0.9939370244863894,0.99427
670,671,0.9998760615369736,0.9939829818407826,0.99428
671,672,0.9998777095833324,0.9940285908384294,0.99429
672,673,0.9998793357151319,0.9940738541198741,0.99431
673,674,0.9998809402237764,0.9941187743056455,0.99436
674,675,0.9998825233967954,0.9941633539964088,0.99439
675,676,0.999884085517895,0.9942075957731159,0.9944
676,677,0.9998856268670089,0.9942515021971557,0.99444
677,678,0.9998871477203483,0.9942950758105012,0.99449
678,679,0.9998886483504514,0.9943383191358577,0.99454
679,680,0.9998901290262328,0.994381234676808,0.99462
680,681,0.9998915900130307,0.9944238249179577,0.99464
681,682,0.9998930315726557,0.9944660923250795,0.99468
682,683,0.9998944539634365,0.9945080393452554,0.9947
683,684,0.9998958574402668,0.9945496684070184,0.99474
684,685,0.999897242254651,0.9945909819204932,0.99479
685,686,0.9998986086547493,0.9946319822775359,0.99484
686,687,0.9998999568854218,0.9946726718518721,0.99488
687,688,0.9999012871882726,0.994713052999235,0.99493
688,689,0.9999025998016935,0.9947531280575008,0.99495
689,690,0.9999038949609059,0.9947928993468249,0.99499
690,691,0.9999051728980036,0.994832369169776,0.99506
691,692,0.9999064338419943,0.9948715398114691,0.99509
692,693,0.9999076780188401,0.9949104135396981,0.99511
693,694,0.9999089056514988,0.9949489926050672,0.99515
694,695,0.9999101169599635,0.9949872792411208,0.9952
695,696,0.9999113121613015,0.9950252756644732,0.99525
696,697,0.9999124914696943,0.9950629840749364,0.99529
697,698,0.9999136550964749,0.9951004066556484,0.99533
698,699,0.9999148032501665,0.9951375455731986,0.99537
699,700,0.9999159361365192,0.9951744029777537,0.99546
700,701,0.9999170539585475,0.9952109810031824,0.99546
701,702,0.9999181569165659,0.9952472817671782,0.9955
702,703,0.9999192452082257,0.995283307371383,0.99555
703,704,0.9999203190285498,0.9953190599015079,0.99561
704,705,0.9999213785699679,0.9953545414274545,0.99566
705,706,0.9999224240223505,0.9953897540034344,0.99567
706,707,0.9999234555730442,0.9954246996680884,0.99569
707,708,0.9999244734069034,0.9954593804446042,0.9957
708,709,0.999925477706325,0.9954937983408342,0.99575
709,710,0.9999264686512807,0.9955279553494106,0.99579
710,711,0.9999274464193484,0.9955618534478621,0.99583
711,712,0.9999284111857453,0.9955954945987273,0.99586
712,713,0.9999293631233583,0.9956288807496689,0.9959
713,714,0.9999303024027757,0.9956620138335865,0.99594
714,715,0.9999312291923171,0.9956948957687279,0.99599
715,716,0.9999321436580643,0.995727528458801,0.99604
716,717,0.9999330459638902,0.9957599137930833,0.99606
717,718,0.9999339362714891,0.9957920536465317,0.99607
718,719,0.9999348147404047,0.995823949879891,0.99613
719,720,0.9999356815280596,0.9958556043398014,0.99616
720,721,0.999936536789783,0.9958870188589057,0.99619
721,722,0.9999373806788385,0.9959181952559552,0.99623
722,723,0.999938213346452,0.995949135335915,0.99626
723,724,0.9999390349418383,0.9959798408900689,0.99628
724,725,0.9999398456122279,0.9960103136961221,0.99632
725,726,0.999940645502894,0.9960405555183055,0.99637
726,727,0.9999414347571774,0.9960705681074767,0.99641
727,728,0.9999422135165136,0.996100353201222,0.99643
728,729,0.9999429819204566,0.9961299125239568,0.99644
729,730,0.9999437401067055,0.9961592477870252,0.9965
730,731,0.9999444882111279,0.9961883606887996,0.99655
731,732,0.9999452263677847,0.9962172529147785,0.99656
732,733,0.9999459547089544,0.9962459261376845,0.99657
733,734,0.9999466733651563,0.9962743820175608,0.99659
734,735,0.9999473824651745,0.9963026222018677,0.99661
735,736,0.9999480821360802,0.9963306483255775,0.99665
736,737,0.9999487725032551,0.9963584620112697,0.99668
737,738,0.9999494536904138,0.9963860648692242,0.99669
738,739,0.9999501258196256,0.9964134584975155,0.99672
739,740,0.9999507890113366,0.9964406444821043,0.99673
740,741,0.9999514433843916,0.9964676243969299,0.99674
741,742,0.9999520890560547,0.9964943998040012,0.99679
742,743,0.999952726142031,0.9965209722534869,0.99681
743,744,0.9999533547564868,0.9965473432838055,0.99685
744,745,0.9999539750120705,0.9965735144217143,0.99688
745,746,0.9999545870199325,0.9965994871823977,0.99689
746,747,0.999955190889745,0.9966252630695551,0.99691
747,748,0.9999557867297223,0.9966508435754878,0.99693
748,749,0.9999563746466394,0.9966762301811857,0.99694
749,750,0.9999569547458516,0.9967014243564123,0.99697
750,751,0.9999575271313131,0.9967264275597907,0.99697
751,752,0.999958091905596,0.9967512412388875,0.99699
752,753,0.9999586491699085,0.9967758668302966,0.997
753,754,0.9999591990241128,0.996800305759723,0.99704
754,755,0.9999597415667432,0.9968245594420643,0.99705
755,756,0.999960276895024,0.9968486292814934,0.99709
756,757,0.9999608051048865,0.9968725166715398,0.99712
757,758,0.9999613262909864,0.9968962229951694,0.99714
758,759,0.9999618405467208,0.9969197496248661,0.99714
759,760,0.9999623479642448,0.9969430979227096,0.99714
760,761,0.9999628486344879,0.9969662692404555,0.99716
761,762,0.999963342647171,0.9969892649196128,0.99718
762,763,0.9999638300908215,0.9970120862915222,0.9972
763,764,0.9999643110527897,0.9970347346774324,0.99722
764,765,0.9999647856192646,0.9970572113885775,0.99728
765,766,0.9999652538752889,0.997079517726252,0.99732
766,767,0.9999657159047743,0.9971016549818871,0.99736
767,768,0.9999661717905174,0.9971236244371243,0.99736
768,769,0.9999666216142129,0.997145427363891,0.99736
769,770,0.99996706545647,0.9971670650244727,0.9974
770,771,0.9999675033968253,0.9971885386715872,0.99742
771,772,0.9999679355137584,0.9972098495484566,0.99743
772,773,0.999968361884705,0.9972309988888792,0.99746
773,774,0.999968782586071,0.9972519879173015,0.99747
774,775,0.9999691976932469,0.9972728178488884,0.99751
775,776,0.9999696072806198,0.9972934898895938,0.99751
776,777,0.9999700114215886,0.9973140052362307,0.99755
777,778,0.9999704101885754,0.99733436507654,0.99755
778,779,0.9999708036530398,0.9973545705892599,0.99755
779,780,0.999971191885491,0.9973746229441933,0.99757
780,781,0.9999715749555006,0.9973945233022763,0.99757
781,782,0.999971952931715,0.9974142728156451,0.9976
782,783,0.9999723258818681,0.9974338726277024,0.99764
783,784,0.9999726938727929,0.9974533238731845,0.99767
784,785,0.9999730569704336,0.9974726276782258,0.9977
785,786,0.9999734152398577,0.9974917851604248,0.99771
786,787,0.9999737687452674,0.9975107974289088,0.99772
787,788,0.9999741175500112,0.9975296655843977,0.99776
788,789,0.9999744617165953,0.9975483907192679,0.9978
789,790,0.9999748013066947,0.9975669739176158,0.99784
790,791,0.9999751363811642,0.9975854162553204,0.99786
791,792,0.9999754670000495,0.997603718800105,0.99787
792,793,0.9999757932225978,0.9976218826116002,0.99787
793,794,0.9999761151072685,0.9976399087414043,0.99791
794,795,0.9999764327117435,0.9976577982331445,0.99792
795,796,0.9999767460929381,0.9976755521225372,0.99794
796,797,0.9999770553070103,0.9976931714374484,0.99795
797,798,0.9999773604093717,0.9977106571979525,0.99796
798,799,0.9999776614546969,0.997728010416392,0.99797
799,800,0.9999779584969334,0.9977452320974358,0.99801
800,801,0.9999782515893115,0.9977623232381372,0.99801
801,802,0.9999785407843537,0.9977792848279922,0.99802
802,803,0.999978826133884,0.9977961178489959,0.99804
803,804,0.9999791076890373,0.9978128232757005,0.99806
804,805,0.9999793855002684,0.9978294020752707,0.99806
805,806,0.9999796596173617,0.9978458552075402,0.99807
806,807,0.9999799300894389,0.9978621836250671,0.99808
807,808,0.999980196964969,0.9978783882731891,0.9981
808,809,0.9999804602917763,0.9978944700900783,0.99812
809,810,0.9999807201170493,0.9979104300067955,0.99812
810,811,0.9999809764873488,0.9979262689473439,0.99813
811,812,0.9999812294486169,0.9979419878287231,0.99814
812,813,0.9999814790461841,0.9979575875609814,0.99815
813,814,0.9999817253247787,0.9979730690472691,0.99815
814,815,0.9999819683285341,0.9979884331838909,0.99818
815,816,0.9999822081009968,0.998003680860357,0.99818
816,817,0.9999824446851343,0.9980188129594354,0.99821
817,818,0.9999826781233425,0.998033830357203,0.99823
818,819,0.999982908457454,0.9980487339230953,0.99823
819,820,0.9999831357287446,0.9980635245199583,0.99824
820,821,0.9999833599779419,0.998078203004097,0.99826
821,822,0.9999835812452312,0.9980927702253259,0.99828
822,823,0.9999837995702641,0.9981072270270179,0.99831
823,824,0.9999840149921644,0.9981215742461531,0.99832
824,825,0.9999842275495362,0.9981358127133673,0.99833
825,826,0.9999844372804697,0.998149943253,0.99834
826,827,0.9999846442225492,0.9981639666831422,0.99835
827,828,0.9999848484128585,0.9981778838156841,0.99836
828,829,0.9999850498879891,0.9981916954563611,0.99837
829,830,0.9999852486840453,0.9982054024048019,0.99839
830,831,0.9999854448366516,0.9982190054545735,0.99841
831,832,0.9999856383809588,0.9982325053932278,0.99842
832,833,0.9999858293516501,0.9982459030023472,0.99842
833,834,0.9999860177829477,0.9982591990575894,0.99842
834,835,0.9999862037086188,0.9982723943287328,0.99843
835,836,0.9999863871619812,0.9982854895797211,0.99847
836,837,0.99998656817591,0.9982984855687068,0.99848
837,838,0.9999867467828432,0.998311383048096,0.99849
838,839,0.9999869230147872,0.9983241827645915,0.99849
839,840,0.999987096903323,0.9983368854592358,0.99849
840,841,0.9999872684796115,0.9983494918674548,0.99849
841,842,0.9999874377743995,0.9983620027190995,0.99849
842,843,0.9999876048180246,0.9983744187384888,0.9985
843,844,0.9999877696404214,0.998386740644451,0.99852
844,845,0.9999879322711259,0.9983989691503661,0.99853
845,846,0.999988092739282,0.9984111049642063,0.99855
846,847,0.9999882510736456,0.9984231487885776,0.99855
847,848,0.9999884073025904,0.9984351013207602,0.99857
848,849,0.9999885614541129,0.9984469632527488,0.99857
849,850,0.9999887135558369,0.998458735271293,0.99857
850,851,0.9999888636350193,0.9984704180579366,0.99857
851,852,0.9999890117185545,0.9984820122890574,0.99859
852,853,0.9999891578329793,0.9984935186359064,0.9986
853,854,0.9999893020044773,0.9985049377646462,0.9986
854,855,0.9999894442588844,0.9985162703363902,0.9986
855,856,0.9999895846216925,0.9985275170072403,0.9986
856,857,0.9999897231180549,0.9985386784283254,0.99863
857,858,0.9999898597727903,0.9985497552458388,0.99866
858,859,0.9999899946103873,0.9985607481010753,0.99866
859,860,0.9999901276550089,0.9985716576304692,0.99866
860,861,0.999990258930497,0.9985824844656301,0.99867
861,862,0.999990388460376,0.9985932292333807,0.99868
862,863,0.999990516267858,0.9986038925557917,0.99868
863,864,0.9999906423758461,0.9986144750502188,0.99869
864,865,0.999990766806939,0.9986249773293381,0.9987
865,866,0.999990889583435,0.9986354000011818,0.9987
866,867,0.9999910107273356,0.9986457436691728,0.99871
867,868,0.99999113026035,0.9986560089321604,0.99872
868,869,0.9999912482038985,0.9986661963844546,0.99874
869,870,0.9999913645791169,0.9986763066158605,0.99876
870,871,0.9999914794068596,0.9986863402117123,0.99878
871,872,0.9999915927077039,0.9986962977529075,0.99878
872,873,0.9999917045019534,0.9987061798159405,0.99878
873,874,0.9999918148096417,0.9987159869729356,0.99878
874,875,0.999991923650536,0.9987257197916808,0.9988
875,876,0.9999920310441409,0.9987353788356599,0.9988
876,877,0.9999921370097014,0.9987449646640856,0.99882
877,878,0.9999922415662064,0.9987544778319318,0.99882
878,879,0.9999923447323926,0.9987639188899657,0.99883
879,880,0.9999924465267476,0.9987732883847799,0.99884
880,881,0.999992546967513,0.9987825868588232,0.99884
881,882,0.9999926460726879,0.9987918148504333,0.99884
882,883,0.999992743860032,0.998800972893867,0.99884
883,884,0.9999928403470688,0.9988100615193315,0.99885
884,885,0.9999929355510891,0.998819081253015,0.99889
885,886,0.9999930294891534,0.9988280326171171,0.99891
886,887,0.9999931221780954,0.9988369161298793,0.99892
887,888,0.9999932136345253,0.9988457323056149,0.99892
888,889,0.9999933038748319,0.9988544816547383,0.99893
889,890,0.9999933929151865,0.9988631646837954,0.99894
890,891,0.9999934807715453,0.9988717818954922,0.99896
891,892,0.9999935674596521,0.9988803337887244,0.99896
892,893,0.9999936529950415,0.9988888208586059,0.99896
893,894,0.9999937373930415,0.9988972435964977,0.99897
894,895,0.9999938206687765,0.9989056024900362,0.99899
895,896,0.9999939028371694,0.9989138980231617,0.999
896,897,0.9999939839129448,0.9989221306761461,0.999
897,898,0.9999940639106317,0.998930300925621,0.999
898,899,0.9999941428445659,0.9989384092446048,0.99901
899,900,0.9999942207288921,0.9989464561025306,0.99901
900,901,0.9999942975775674,0.9989544419652735,0.99902
901,902,0.9999943734043631,0.9989623672951767,0.99902
902,903,0.9999944482228676,0.9989702325510792,0.99903
903,904,0.9999945220464884,0.9989780381883421,0.99904
904,905,0.9999945948884547,0.9989857846588744,0.99904
905,906,0.9999946667618197,0.9989934724111602,0.99904
906,907,0.9999947376794635,0.9990011018902836,0.99904
907,908,0.9999948076540943,0.9990086735379552,0.99904
908,909,0.9999948766982518,0.9990161877925375,0.99904
909,910,0.9999949448243087,0.99902364508907,0.99905
910,911,0.9999950120444734,0.9990310458592949,0.99906
911,912,0.9999950783707916,0.9990383905316815,0.99907
912,913,0.9999951438151493,0.9990456795314513,0.99908
913,914,0.9999952083892739,0.999052913280603,0.9991
914,915,0.9999952721047374,0.999060092197936,0.9991
915,916,0.9999953349729575,0.9990672166990756,0.9991
916,917,0.9999953970052002,0.9990742871964966,0.99911
917,918,0.999995458212582,0.9990813040995472,0.99912
918,919,0.999995518606071,0.9990882678144726,0.99913
919,920,0.9999955781964901,0.9990951787444389,0.99914
920,921,0.9999956369945178,0.999102037289556,0.99917
921,922,0.9999956950106906,0.9991088438469012,0.99917
922,923,0.9999957522554054,0.9991155988105417,0.99918
923,924,0.9999958087389201,0.9991223025715578,0.99918
924,925,0.999995864471357,0.9991289555180654,0.99919
925,926,0.9999959194627032,0.9991355580352385,0.99919
926,927,0.9999959737228131,0.9991421105053313,0.9992
927,928,0.9999960272614103,0.999148613307701,0.9992
928,929,0.999996080088089,0.9991550668188286,0.9992
929,930,0.9999961322123159,0.9991614714123418,0.9992
930,931,0.9999961836434313,0.9991678274590363,0.9992
931,932,0.9999962343906522,0.9991741353268968,0.9992
932,933,0.9999962844630722,0.9991803953811189,0.99922
933,934,0.9999963338696644,0.9991866079841301,0.99922
934,935,0.9999963826192826,0.9991927734956103,0.99923
935,936,0.9999964307206627,0.9991988922725136,0.99923
936,937,0.9999964781824245,0.9992049646690879,0.99923
937,938,0.9999965250130733,0.9992109910368963,0.99923
938,939,0.999996571221001,0.9992169717248366,0.99924
939,940,0.9999966168144885,0.9992229070791623,0.99924
940,941,0.9999966618017057,0.9992287974435022,0.99927
941,942,0.9999967061907147,0.9992346431588806,0.99928
942,943,0.9999967499894699,0.9992404445637362,0.99928
943,944,0.99999679320582,0.9992462019939431,0.99928
944,945,0.9999968358475096,0.999251915782829,0.99928
945,946,0.9999968779221801,0.9992575862611952,0.99928
946,947,0.9999969194373712,0.9992632137573353,0.99929
947,948,0.9999969604005227,0.9992687985970548,0.99931
948,949,0.9999970008189749,0.9992743411036891,0.99933
949,950,0.9999970406999711,0.9992798415981231,0.99933
950,951,0.9999970800506578,0.9992853003988093,0.99933
951,952,0.9999971188780868,0.9992907178217864,0.99933
952,953,0.9999971571892161,0.9992960941806972,0.99933
953,954,0.999997194990911,0.9993014297868075,0.99933
954,955,0.9999972322899455,0.9993067249490235,0.99933
955,956,0.9999972690930038,0.9993119799739099,0.99933
956,957,0.999997305406681,0.9993171951657077,0.99933
957,958,0.9999973412374844,0.9993223708263516,0.99934
958,959,0.9999973765918351,0.9993275072554878,0.99934
959,960,0.9999974114760685,0.9993326047504912,0.99934
960,961,0.9999974458964359,0.9993376636064826,0.99934
961,962,0.9999974798591056,0.9993426841163454,0.99934
962,963,0.9999975133701636,0.9993476665707435,0.99936
963,964,0.9999975464356152,0.9993526112581372,0.99936
964,965,0.9999975790613856,0.9993575184648006,0.99937
965,966,0.9999976112533216,0.9993623884748374,0.99937
966,967,0.999997643017192,0.9993672215701981,0.99937
967,968,0.9999976743586887,0.999372018030696,0.99937
968,969,0.9999977052834284,0.9993767781340234,0.99937
969,970,0.9999977357969525,0.9993815021557675,0.99937
970,971,0.9999977659047293,0.9993861903694268,0.99937
971,972,0.9999977956121542,0.9993908430464264,0.99937
972,973,0.9999978249245507,0.9993954604561346,0.99938
973,974,0.9999978538471715,0.999400042865877,0.9994
974,975,0.9999978823851997,0.9994045905409538,0.9994
975,976,0.9999979105437493,0.9994091037446533,0.99941
976,977,0.9999979383278664,0.9994135827382689,0.99942
977,978,0.9999979657425299,0.9994180277811128,0.99942
978,979,0.9999979927926524,0.9994224391305319,0.99942
979,980,0.9999980194830815,0.9994268170419225,0.99942
980,981,0.9999980458186001,0.9994311617687447,0.99942
981,982,0.9999980718039275,0.9994354735625376,0.99944
982,983,0.9999980974437204,0.9994397526729336,0.99944
983,984,0.9999981227425733,0.9994439993476727,0.99945
984,985,0.9999981477050199,0.9994482138326174,0.99946
985,986,0.9999981723355335,0.9994523963717662,0.99946
986,987,0.9999981966385278,0.9994565472072682,0.99946
987,988,0.9999982206183581,0.9994606665794371,0.99946
988,989,0.9999982442793215,0.9994647547267649,0.99947
989,990,0.9999982676256581,0.9994688118859361,0.99948
990,991,0.9999982906615515,0.9994728382918406,0.99949
991,992,0.9999983133911299,0.9994768341775885,0.9995
992,993,0.9999983358184663,0.9994807997745224,0.9995
993,994,0.9999983579475799,0.9994847353122315,0.99951
994,995,0.999998379782436,0.9994886410185648,0.99951
995,996,0.9999984013269476,0.999492517119644,0.99951
996,997,0.9999984225849755,0.9994963638398772,0.99952
997,998,0.9999984435603291,0.9995001814019709,0.99953
998,999,0.9999984642567672,0.9995039700269439,0.99953


==> data/fee_pool_profit.csv <==
,block_no,IL,arb_profit,total_profit
0,0,0.0,0.0,0.0
1,1,-0.03493239893703361,0.2798502609548905,0.24491786201785692
2,28777,-0.013905241999904644,0.27673125137990934,0.2628260093800047
3,29208,0.012659057246881815,0.28498560821957997,0.2976446654664618
4,36415,0.03444963432378481,0.3178705180606036,0.35232015238438846
5,36998,0.06066295559510661,0.32594079686362304,0.3866037524587297
6,39297,0.031225358078501617,0.389613820447671,0.4208391785261727
7,40889,0.04939312795577458,0.48304022433330024,0.532433352289075
8,41006,0.06564998089564032,0.5786350507331989,0.6442850316288393
9,41654,-0.077371271285835,0.8067133425356451,0.7293420712498102
10,42130,-0.05647932302994711,0.8022854437381517,0.7458061207082047
11,42302,-0.239227999456898,1.0853837887365165,0.8461557892796188
12,42475,-0.24409841174210975,1.1824040503271445,0.9383056385850348
13,42628,-0.2509084358838971,1.4828697205804564,1.2319612846965593
14,42683,-0.32432209056543876,2.7131848303509356,2.3888627397854965
15,43383,-0.31354671739112605,2.668621865850963,2.3550751484598362
16,43450,-0.45776500413949894,2.871875210938982,2.4141102067994824
17,43819,-0.5138138313214198,3.0517226136096673,2.537908782288247
18,51673,-0.5109169717943334,3.013238066420745,2.502321094626411
19,51843,-0.5101253716215889,3.091840349132111,2.5817149775105213
20,52277,-0.5067878784011379,3.102128209445753,2.5953403310446146
21,53618,-0.5048458454407369,3.56248300278304,3.0576371573423025
22,54231,-0.5015760505245215,3.5231681907450567,3.021592140220535
23,57806,-0.4992202225983671,3.5318695560526003,3.032649333454233
24,58037,-0.49708187644752877,3.535703756368928,3.038621879921399
25,65775,-0.4943877705847679,3.61109493767112,3.1167071670863518
26,70047,-0.4686867832068362,3.6264726411318664,3.15778585792503
27,78823,-0.46659651200889407,3.681490999357494,3.2148944873485994
28,83576,-0.4665244570284187,3.673706602988104,3.2071821459596848
29,84454,-0.4699240123217669,3.7628771753690757,3.2929531630473083
30,87625,-0.4679856248695636,3.8151878617507475,3.3472022368811833
31,91009,-0.44965584918661394,3.81925954986153,3.369603700674915
32,91128,-0.42821329164989563,3.8724933162851003,3.444280024635204
33,95797,-0.4062421565105302,3.8843731528649994,3.4781309963544684
34,95975,-0.38084902746902155,3.897418317124491,3.5165692896554686
35,99299,-0.3650461542868345,3.954225565530764,3.589179411243929
36,99689,-0.34236564505255473,3.987545198214519,3.6451795531619635
37,100079,-0.31937301183434386,4.017628412793961,3.6982554009596162
38,104997,-0.31612268501881924,4.034561948411681,3.718439263392861
39,111827,-0.3136445984375219,4.632002468639795,4.318357870202273
40,112634,-0.3103303126113393,4.669175234626756,4.3588449220154155
41,120780,-0.3098156319053399,4.673046669029653,4.3632310371243115
42,121004,-0.30654666091865584,4.694618411585272,4.388071750666614
43,121075,-0.3034888714679255,4.705851227568387,4.4023623561004595
44,122124,-0.30027788923885246,4.722331268586497,4.422053379347642
45,127340,-0.30818724503818923,4.8711010336158775,4.562913788577687
46,135665,-0.3050566721277598,4.898180227066512,4.59312355493875
47,136044,-0.3032241104306438,4.961705950240524,4.658481839809878
48,136094,-0.3012614597638439,5.04733335742867,4.746071897664824
49,136271,-0.2981936755749408,5.072147890544971,4.773954214970028
50,136313,-0.2951262531680734,5.100714100654388,4.805587847486312
51,139868,-0.2688881901522648,5.1283191776707024,4.859430987518435
52,162099,-0.26866251481172204,5.190898299533822,4.922235784722098
53,162581,-0.2725947877119614,5.341029262611835,5.06843447489987
54,170221,-0.27122495567316346,5.449084612742712,5.177859657069544
55,173712,-0.2920625836427536,5.739671714843984,5.447609131201227
56,174536,-0.29326569363168875,5.79067992278131,5.4974142291496175
57,174650,-0.29223398598367256,5.818807188005935,5.526573202022258
58,174747,-0.2902436267964668,5.900384851211516,5.610141224415045
59,176384,-0.2881823232148725,5.929368183292757,5.641185860077881
60,178527,-0.28749796144158124,5.9706050864830855,5.683107125041501
61,178567,-0.286801782125085,5.969438900869756,5.682637118744668
62,178896,-0.2871572560748384,6.03912249938497,5.751965243310129
63,186015,-0.2620350421903933,6.041502413610385,5.779467371419989
64,187709,-0.25735164256649945,6.060764191833623,5.8034125492671205
65,187815,-0.2306736414333524,6.081271123328182,5.850597481894828
66,191477,-0.21049402790275715,6.598454373685917,6.387960345783157
67,193243,-0.20707173409292043,6.706657836714287,6.499586102621365
68,193662,-0.18048525569099783,6.733141253824234,6.552655998133234
69,210508,-0.156595440899099,6.7953748810083825,6.638779440109281
70,213639,-0.13916649667750924,6.8349622124436715,6.69579571576616
71,215060,-0.11322508161170286,6.8872694334226665,6.774044351810961
72,218089,-0.10517133001260011,6.889975912648574,6.784804582635972
73,218111,-0.09626582244989955,6.8983147659663695,6.802048943516467
74,219189,-0.0852237717579491,6.927050512764853,6.841826741006901
75,219599,-0.06357196039132508,6.9702876362657715,6.906715675874444
76,220223,-0.037311240649486974,6.999962962069824,6.962651721420333
77,220380,-0.023584936015902523,7.024811763035245,7.00122682701934
78,220439,-0.0009251756970978312,7.065540251875229,7.064615076178128
79,220726,0.02243546694009991,7.092223105734251,7.114658572674347
80,220770,0.048320593700225276,7.123685582640876,7.172006176341097
81,223234,0.05107281339742513,7.157725137442303,7.208797950839724
82,228896,0.05433445192754908,7.172479972856354,7.226814424783899
83,230092,0.05657732530304383,7.228821276892889,7.2853986021959285
84,248069,0.04831744642111704,7.558849702066318,7.607167148487431
85,251413,0.05043500436630155,7.808928193316359,7.859363197682656
86,252904,0.05342018968318445,7.867685206277205,7.921105395960384
87,256690,0.055126093682020684,7.937130255648866,7.992256349330882
88,257037,0.0450872207999328,8.165053892192377,8.210141112992304
89,259962,0.034465007571126485,8.274077537429546,8.308542545000666
90,262386,0.0580855417073456,8.30537463285949,8.363460174566828
91,262526,0.0807388343765608,8.333024649237503,8.413763483614057
92,262618,0.10299066489830606,8.37210764532667,8.475098310224968
93,263099,0.1263542699254367,8.406329680975011,8.53268395090044
94,264702,0.15276808058742555,8.427465872033654,8.580233952621072
95,266595,0.17882182396062007,8.451023785936183,8.629845609896794
96,267333,0.20424983607371033,8.48560921485155,8.68985905092525
97,270395,0.20747714983818566,8.508705161892703,8.716182311730877
98,270637,0.20633747428180213,8.625432366906313,8.831769841188104
99,270852,0.20421129285625092,8.741290759089063,8.945502051945303
100,270887,0.20676412465466054,8.790109310397032,8.996873435051683
101,270916,0.20994656636957684,8.813728363522864,9.023674929892431
102,272899,0.21298799811133995,8.846338660634114,9.059326658745444
103,277021,0.23860036052895284,8.87606197194168,9.114662332470623
104,277117,0.26264724941186435,8.911761701954326,9.17440895136618
105,280505,0.27441445739854525,8.970852061285985,9.24526651868452
106,281286,0.3005317505340479,8.98433196398012,9.284863714514156
107,282503,0.3199897971808974,9.067560426385317,9.387550223566203
108,287479,0.34587524672964554,9.090303244410991,9.436178491140625
109,287798,0.3703746301081279,9.127349594056806,9.497724224164923
110,290671,0.24991942856061602,9.37494121799609,9.624860646556694
111,295297,0.2508719363511745,9.44577911252726,9.696651048878422
112,296794,0.25413518762903936,9.69967636752561,9.953811555154637
113,309790,0.256337421667055,9.767663735721204,10.024001157388247
114,326021,0.25912565176433433,9.790846987071848,10.04997263883617
115,326768,0.2619236037939963,9.787140009275632,10.049063613069615
116,327206,0.26296149099905686,9.863743276584637,10.12670476758368
117,340806,0.2881102059539454,9.893517817965925,10.181628023919858
118,340873,0.31323697912011833,9.915275064413462,10.228512043533568
119,344689,0.3384428725003466,9.906397840896094,10.244840713396428
120,345693,0.31031768668224546,9.985995678344015,10.296313365026247
121,346002,0.2677823851332902,9.992013982140078,10.259796367273355
122,346299,0.14203068902693056,10.133931497795393,10.27596218682231
123,347079,-0.005656689921096275,10.606672973255028,10.601016283333918
124,348450,-0.07520697484754732,10.804140655090986,10.728933680243424
125,351776,-0.07262953374313112,10.85335765631891,10.780728122575763
126,354193,-0.07203090903273748,10.911732784967729,10.839701875934976
127,355193,-0.06872932467618456,10.932229913051811,10.863500588375611
128,356700,-0.0693681429887468,11.037556539972977,10.968188396984214
129,356769,-0.06622345570262193,11.067585819360378,11.00136236365774
130,373568,-0.06326480811371024,11.091795335458421,11.028530527344696
131,374582,-0.05998761007353587,11.1231308172122,11.06314320713865
132,376638,-0.058428434437024376,11.190345440810393,11.131917006373355
133,380827,-0.055597028766162244,11.240827975101459,11.185230946335281
134,382695,-0.05254846153018529,11.27173696681587,11.21918850528567
135,394081,-0.04474094509771856,11.33454877773685,11.289807832639116
136,394162,-0.022055486224783052,11.372615771271441,11.350560285046642
137,395921,0.0030684118728119963,11.401211898090686,11.404280309963482
138,396964,-0.006464277418248177,11.495985547731225,11.489521270312961
139,397114,0.0009074922426767634,11.552475855280669,11.55338334752333
140,397184,0.026841589584149568,11.55127247899493,11.578114068579064
141,398256,0.02870434557819781,11.626068251837287,11.654772597415468
142,398487,0.03152526857849447,11.661992444643078,11.693517713221555
143,400189,0.03402411405548005,11.684540296596433,11.718564410651895
144,400643,0.03671564892771943,11.751727810635712,11.788443459563414
145,400758,0.03970946925791043,11.751727810635712,11.791437279893605
146,400974,0.04252050828753667,11.833549509828138,11.876070018115659
147,404400,0.04494011219789248,11.859450166064981,11.904390278262856
148,405015,0.047401160347042226,11.894016688467085,11.94141784881411
149,405326,0.04992654746585134,11.929415580683743,11.979342128149577
150,405726,0.046389646365136206,12.045156140498646,12.091545786863765
151,407500,0.0486769227695059,12.09410616392593,12.14278308669542
152,407797,0.04709396176761316,12.323457067653354,12.37055102942095
153,409445,0.0411513447631099,12.468970012299035,12.510121357062127
154,438849,0.062735889447566,12.470067799642027,12.532803689089576
155,439150,0.08483485108809742,12.606838257610027,12.691673108698106
156,440839,0.11068951521974044,12.627820667959979,12.7385101831797
157,442094,0.09291908520125822,12.74489509317875,12.83781417837999
158,442716,0.11705212111118812,12.78969135401144,12.90674347512261
159,448608,0.1202791874609706,12.804437801103894,12.924716988564848
160,449168,0.12236001824451839,12.810074848624025,12.932434866868526
161,452227,0.1433840464242891,12.846653423118367,12.990037469542639
162,457157,0.1437670160141478,12.849494605976714,12.993261621990843
163,458904,0.17028779915958045,13.000580083761644,13.170867882921206
164,474524,0.17342513740433552,13.025689156621677,13.199114294025994
165,474666,0.17656696360320842,13.050616139504497,13.227183103107688
166,474950,0.17977848518854186,13.068893661914734,13.248672147103258
167,475099,0.17988469860355089,13.165580767645018,13.345465466248552
168,475207,0.18306838210999665,13.186387127916,13.369455510025979
169,475813,0.16508571866536464,13.485455169671592,13.65054088833694
170,476896,0.15144471303503895,13.68475495428132,13.836199667316341
171,480526,0.17142398441892803,13.739085167940583,13.910509152359493
172,487670,0.19827811151943525,13.76218117445592,13.960459285975338
173,487836,0.21211605488177956,13.816610370295649,14.02872642517741
174,488579,0.23740250318351896,13.846974342467977,14.084376845651478
175,488786,0.21573399530901471,13.970364014891539,14.186098010200535
176,505163,0.21606719163414537,14.06966997189657,14.285737163530696
177,506925,0.23905112458327876,14.12411580651571,14.36316693109897
178,516257,0.24222776458250334,14.152172293974214,14.394400058556698
179,542670,0.2415381729202531,14.273997779983238,14.515535952903473
180,551255,0.24473291556856913,14.29763566473917,14.54236858030772
181,551995,0.2475735014588283,14.335319993318839,14.582893494777649
182,553293,0.25059641438772345,14.35186806393794,14.602464478325645
183,553338,0.25373140744797346,14.375432501382193,14.629163908830147
184,554422,0.25535278940861267,14.446931556612828,14.702284346021422
185,564814,0.25848090432206766,14.470065467413788,14.728546371735836
186,571361,0.2616469101745383,14.51682723566557,14.77847414584009
187,579527,0.20771579346467686,14.691111520663215,14.898827314127873
188,580641,0.22182024179792936,14.74981393985921,14.971634181657121
189,580696,0.17343862961188602,14.95040201252685,15.123840642138717
190,586497,0.18862132867926418,14.998028448047494,15.186649776726739
191,586508,0.2142186531668479,15.04097098839939,15.255189641566218
192,586983,0.2304770866605591,15.106685507486114,15.337162594146653
193,593139,0.23359779714375126,15.133082516366532,15.366680313510262
194,598380,0.23680096024827194,15.148673335335937,15.385474295584189
195,601204,0.23998267323209307,15.190039347526534,15.430022020758607
196,603275,0.24274406047766414,15.22620501689973,15.468949077377372
197,603292,0.24592826415796462,15.230713173170434,15.476641437328377
198,603389,0.235285890064409,15.46378807504132,15.699073965105708
199,604049,0.1929684073095888,15.8674083192291,16.060376726538667
200,604846,0.18840102322857227,15.969690469477351,16.158091492705903
201,605727,0.18640975933531118,16.190808240271085,16.377217999606376
202,606850,0.18807320622537155,16.27642578219306,16.46449898841841
203,607028,0.19083985831589348,16.378637042922694,16.569476901238566
204,608084,0.1931115085463063,16.426542492915086,16.61965400146137
205,608296,0.19553271410062537,16.46420542056224,16.659738134662845
206,609171,0.19807003420014793,16.505550137417774,16.703620171617903
207,609859,0.20115295756663892,16.53858287279934,16.739735830365955
208,617622,0.19100609777265998,16.662795678695293,16.85380177646793
209,619556,0.215464813056868,16.695898946963226,16.91136376002007
210,621443,0.2174152585706675,16.76462655466608,16.982041813236723
211,621670,0.22033703923397246,16.82248984095862,17.042826880192568
212,627035,0.22337929902429443,16.848395379943728,17.071774678967994
213,637445,0.24432935161308716,16.89291399664868,17.13724334826174
214,638453,0.2019599600737384,17.093231323454543,17.295191283528254
215,643759,0.19941733134334727,17.827884179981275,18.027301511324595
216,646603,0.20122727507740568,17.91194443917377,18.11317171425115
217,654879,0.2075939686280153,17.975621733244616,18.1832157018726
218,655330,0.23488360742864828,17.96634206326453,18.201225670693148
219,715435,0.2283913970067044,18.725388516170806,18.953779913177478
220,715465,-0.17664442589247048,23.286816949293957,23.110172523401456
221,715900,-0.17367173301460823,23.53084589563606,23.357174162621423
222,717251,-0.17299990729630277,23.53084589563606,23.35784598833973
223,719517,-0.17072601741903265,23.54117611209163,23.37045009467257
224,722200,-0.14873179676410084,24.06095904157892,23.91222724481479
225,723064,-0.21122464405878352,24.257026595907497,24.045801951848684
226,723713,-0.18474101625894207,24.270049606387797,24.085308590128825
227,723934,-0.1593414483492433,24.327087355363506,24.167745907014233
228,723941,-0.13870375112494387,24.444100061640235,24.30539631051526
229,724141,-0.17011581463998784,24.718674380451755,24.548558565811735
230,726797,-0.1688381357500752,24.785624219598652,24.616786083848545
231,730012,-0.16762469940912175,24.843529499009833,24.67590479960068
232,730152,-0.17462673372952933,25.04125177832234,24.86662504459278
233,730206,-0.17830615539013048,25.208629907684397,25.030323752294233
234,730318,-0.17758377078760348,25.295158232905305,25.117574462117666
235,730392,-0.17599630852840667,25.343663768597974,25.167667460069534
236,730566,-0.18889221733368627,25.66578119203325,25.47688897469953
237,730632,-0.18839906880645266,25.735845321188783,25.547446252382297
238,731925,-0.16253458523742179,25.736817616782155,25.5742830315447
239,732148,-0.15391887708429142,25.879499149827275,25.72558027274295
240,733174,-0.15396592747915006,25.98908281993854,25.835116892459354
241,733765,-0.15115148720458968,26.026856393724692,25.875704906520063
242,734569,-0.1481845090143566,26.051600204498452,25.903415695484057
243,734832,-0.14519986462548465,26.080485585639366,25.93528572101384
244,734872,-0.14342442109132306,26.222186842195335,26.07876242110397
245,735101,-0.14087798161129825,26.272962094298347,26.132084112687007
246,735110,-0.13831877863558345,26.32435679965641,26.186038021020785
247,738976,-0.11883073818364785,26.385608504726083,26.266777766542393
248,739242,-0.09685410022130528,26.40478342361054,26.307929323389192
249,744661,-0.09420192327166635,26.546037581911875,26.451835658640167
250,745940,-0.09144358251979028,26.603200352635596,26.511756770115767
251,748624,-0.1718347041501722,26.78409143224917,26.612256728098956
252,748794,-0.21570301882835544,26.906480753086033,26.690777734257637
253,751438,-0.19078794781607966,26.949034772990267,26.758246825174144
254,755245,-0.19320516593094983,27.028295002896918,26.835089836965928
255,769940,-0.6851082345512451,27.672366917075223,26.987258682523937
256,771322,-0.6837725820060421,27.655621474009106,26.971848892003024
257,772084,-0.6747006208948252,27.695006258974292,27.020305638079428
258,772248,-0.6896380150441477,27.77030039248927,27.080662377445083
259,774835,-0.6933831071457389,27.912764767903898,27.21938166075812
260,777755,-0.6697698322478084,27.955746060702435,27.285976228454587
261,799436,-0.6762848642395597,28.062181288888443,27.385896424648845
262,799599,-0.6857231871035376,28.16837252348509,27.482649336381513
263,800946,-0.6936036434386046,28.222982021599385,27.529378378160743
264,814905,-0.6905273508083152,28.310329534716633,27.61980218390828
265,819720,-0.6875875737989452,28.365861381444635,27.678273807645652
266,832218,-0.6847006812687454,28.43319858853619,27.748497907267407
267,833369,-0.6850745219135637,28.552502844147842,27.86742832223424
268,852071,-0.6852911913222025,28.647438806620606,27.962147615298367
269,853266,-0.7119294973943966,28.876202537468274,28.164273040073837
270,857118,-0.7137170443062342,28.96892004204306,28.255202997736784
271,864838,-0.6867004938700562,29.012833894204892,28.326133400334797
272,872486,-0.9997680618901239,29.560056018765433,28.56028795687527
273,875767,-0.9970969521469418,29.60176054133442,28.60466358918744
274,875805,-0.9968991456227198,29.691277513139198,28.69437836751644
275,876298,-0.9945218639835806,29.74642902904864,28.75190716506502
276,887029,-1.0558068679265786,29.88080700452467,28.82500013659805
277,891738,-1.0308288182605467,29.88080700452467,28.84997818626408
278,901360,-1.009216962979235,29.88080700452467,28.871590041545392
279,908084,-1.0070935664905842,29.929295642749825,28.9222020762592
280,908758,-1.0040643364455133,29.93645353250569,28.93238919606014
281,931982,-1.0026036329064527,34.336104277435275,33.33350064452878
282,931984,-0.9999802304132666,34.74868197094261,33.748701740529306
283,937907,-1.0036235747874651,34.85193980325194,33.848316228464434
284,951984,-0.9750935073489079,34.87167973497169,33.89658622762274
285,952573,-0.9466076894765276,34.89366739932784,33.94705970985127
286,960580,-0.9215140367237573,34.9032573405941,33.9817433038703
287,963398,-0.9203881773317436,34.967709777691816,34.04732160036003
288,969758,-0.9187019557970376,35.06594913594781,34.14724718015073
289,999460,-0.8901281684718739,35.090019144634944,34.199890976163026
290,1000342,-0.8633055786574733,35.10887284332774,34.24556726467022
291,1005724,-0.8416863822204274,35.129408747707025,34.28772236548656
292,1020780,-0.8388115455634516,35.133287474602334,34.294475929038846
293,1022948,-0.8358795219674385,35.357769047313866,34.52188952534639
294,1042675,-0.8343170029550064,35.43509472105235,34.600777718097305
295,1042754,-0.831800458166713,35.4626152451475,34.63081478698074
296,1044015,-0.8293999644080249,35.49272638084812,34.66332641644006
297,1044151,-0.826846172133692,35.53151114426342,34.70466497212969
298,1044398,-0.8250925447591675,35.573886250127174,34.748793705367966
299,1044595,-0.8221789571234004,35.58784431006491,34.76566535294147
300,1045125,-0.8192189217545598,35.60844576830111,34.78922684654651
301,1048833,-0.8302449322661881,35.71935919810622,34.88911426583999
302,1048886,-0.8247853191374197,35.73123712463231,34.906451805494854
303,1048995,-0.7981609684096507,35.746910306322555,34.94874933791287
304,1049058,-0.8562578543948416,35.95318941795937,35.0969315635645
305,1059101,-0.8584846303321172,36.074490932371994,35.21600630203985
306,1063473,-0.8569731288037866,36.19211451796442,35.335141389160604


==> data/uniswap.csv <==
,price,lp_profit,arb_profit
0,0.9899999999999999,-1.854869798487016,12.334488021191646
1,0.9901,-1.653293171625137,11.983987142182741
2,0.9902000000000001,-1.4568086417862105,11.63855559297508
3,0.9903000000000002,-1.2654154399178879,11.298192605655004
4,0.9904000000000003,-1.0791127975212476,10.96289741286455
5,0.9905000000000004,-0.8978999455507619,10.632669246697787
6,0.9906000000000004,-0.7217761158499343,10.307507340138727
7,0.9907000000000005,-0.5507405399357594,9.98741092584396
8,0.9908000000000006,-0.38479244988229766,9.67237923702669
9,0.9909000000000007,-0.22393107765265086,9.362411506790522
10,0.9910000000000008,-0.0681556555523457,9.057506968579219
11,0.9911000000000009,0.08253458378658252,8.75766485616532
12,0.9912000000000009,0.2281404077230036,8.462884403326825
13,0.991300000000001,0.36866258339341584,8.173164844067287
14,0.9914000000000011,0.5041018777133104,7.888505412608993
15,0.9915000000000012,0.6344590572653033,7.608905343508468
16,0.9916000000000013,0.7597348887388762,7.334363871214009
17,0.9917000000000014,0.8799301383805869,7.064880230617291
18,0.9918000000000013,0.995045572327399,6.800453656719128
19,0.9919000000000014,1.1050819567158214,6.541083384521244
20,0.9920000000000015,1.2100400571275713,6.286768649578335
21,0.9921000000000016,1.3099206390356812,6.037508687555601
22,0.9922000000000017,1.4047244680245967,5.793302734005465
23,0.9923000000000018,1.4944523091267001,5.554150025032413
24,0.992400000000002,1.5791049274866964,5.320049796628609
25,0.9925000000000019,1.6586830878104593,5.0910012852268665
26,0.992600000000002,1.7331875545783078,4.867003727479187
27,0.9927000000000021,1.802619092392888,4.64805635992343
28,0.9928000000000022,1.8669784654102841,4.434158419537198
29,0.9929000000000023,1.92626643757103,4.22530914351637
30,0.9930000000000024,1.9804837727081122,4.021507769164145
31,0.9931000000000024,2.029631234548333,3.8227535338889993
32,0.9932000000000025,2.0737095866038544,3.6290456753149556
33,0.9933000000000026,2.1127195919439146,3.4403834315075983
34,0.9934000000000027,2.1466620136445727,3.2567660405252354
35,0.9935000000000028,2.1755376149008043,3.078192740309305
36,0.9936000000000029,2.1993471579139623,2.9046627697921394
37,0.9937000000000029,2.218091405555697,2.7361753672375926
38,0.993800000000003,2.2317711198209054,2.572729771784225
39,0.9939000000000031,2.2403870630405436,2.4143252222359024
40,0.9940000000000032,2.243939997001007,2.260960957940142
41,0.9941000000000033,2.2424306836057895,2.112636218127591
42,0.9942000000000034,2.235859883992134,1.9693502427940075
43,0.9943000000000034,2.2242283600805877,1.8311022711545775
44,0.9944000000000035,2.2075368724686086,1.6978915437423439
45,0.9945000000000036,2.1857861823204985,1.5697173005280547
46,0.9946000000000037,2.1589770505863726,1.446578781694825
47,0.9947000000000038,2.127110237559691,1.3284752280810608
48,0.9948000000000039,2.0901865036571508,1.2154058804030683
49,0.994900000000004,2.0482066094148195,1.1073699792577827
50,0.995000000000004,2.0011713143833276,1.004366766226667
51,0.9951000000000041,1.9490813784562988,0.9063954825485325
52,0.9952000000000042,1.8919375615383842,0.8134553694505939
53,0.9953000000000043,1.829740622770828,0.7255456689233597
54,0.9954000000000044,1.762491321527932,0.6426656227245076
55,0.9955000000000045,1.6901904167535804,0.5648144730411104
56,0.9956000000000045,1.6128386675150068,0.49199146193836896
57,0.9957000000000046,1.530436832227224,0.4241958321317725
58,0.9958000000000047,1.4429856695408034,0.36142682610170596
59,0.9959000000000048,1.3504859375656224,0.30368368686913527
60,0.9960000000000049,1.2529383945364998,0.25096565733042553
61,0.996100000000005,1.1503437983698745,0.20327198069901442
62,0.996200000000005,1.0427029066648856,0.16060190050632173
63,0.9963000000000051,0.9300164771464665,0.12295466015797274
64,0.9964000000000052,0.8122852670004477,0.09032950359761571
65,0.9965000000000053,0.6895100333178732,0.06272567486414005
66,0.9966000000000054,0.5616915330950292,0.04014241809102259
67,0.9967000000000055,0.4288305232336427,0.022578977506128695
68,0.9968000000000055,0.29092776020911515,0.010034597763507236
69,0.9969000000000056,0.14798400029227565,0.002508523721594713
70,0.9970000000000057,0.0,0.0
71,0.9971000000000058,0.0,0.0
72,0.9972000000000059,0.0,0.0
73,0.997300000000006,0.0,0.0
74,0.9974000000000061,0.0,0.0
75,0.997500000000006,0.0,0.0
76,0.9976000000000061,0.0,0.0
77,0.9977000000000062,0.0,0.0
78,0.9978000000000063,0.0,0.0
79,0.9979000000000064,0.0,0.0
80,0.9980000000000065,0.0,0.0
81,0.9981000000000065,0.0,0.0
82,0.9982000000000066,0.0,0.0
83,0.9983000000000067,0.0,0.0
84,0.9984000000000068,0.0,0.0
85,0.9985000000000069,0.0,0.0
86,0.998600000000007,0.0,0.0
87,0.998700000000007,0.0,0.0
88,0.9988000000000071,0.0,0.0
89,0.9989000000000072,0.0,0.0
90,0.9990000000000073,0.0,0.0
91,0.9991000000000074,0.0,0.0
92,0.9992000000000075,0.0,0.0
93,0.9993000000000075,0.0,0.0
94,0.9994000000000076,0.0,0.0
95,0.9995000000000077,0.0,0.0
96,0.9996000000000078,0.0,0.0
97,0.9997000000000079,0.0,0.0
98,0.999800000000008,0.0,0.0
99,0.9999000000000081,0.0,0.0
100,1.0000000000000082,0.0,0.0
101,1.0001000000000082,0.0,0.0
102,1.0002000000000084,0.0,0.0
103,1.0003000000000084,0.0,0.0
104,1.0004000000000084,0.0,0.0
105,1.0005000000000086,0.0,0.0
106,1.0006000000000086,0.0,0.0
107,1.0007000000000088,0.0,0.0
108,1.0008000000000088,0.0,0.0
109,1.0009000000000088,0.0,0.0
110,1.001000000000009,0.0,0.0
111,1.001100000000009,0.0,0.0
112,1.0012000000000092,0.0,0.0
113,1.0013000000000092,0.0,0.0
114,1.0014000000000094,0.0,0.0
115,1.0015000000000094,0.0,0.0
116,1.0016000000000094,0.0,0.0
117,1.0017000000000096,0.0,0.0
118,1.0018000000000096,0.0,0.0
119,1.0019000000000098,0.0,0.0
120,1.0020000000000098,0.0,0.0
121,1.0021000000000098,0.0,0.0
122,1.00220000000001,0.0,0.0
123,1.00230000000001,0.0,0.0
124,1.0024000000000102,0.0,0.0
125,1.0025000000000102,0.0,0.0
126,1.0026000000000104,0.0,0.0
127,1.0027000000000104,0.0,0.0
128,1.0028000000000103,0.0,0.0
129,1.0029000000000106,0.0,0.0
130,1.0030000000000105,0.0,0.0
131,1.0031000000000108,0.1340249805201608,0.0020572471338553555
132,1.0032000000000107,0.2765680116536152,0.009065340436961833
133,1.003300000000011,0.4141062152092589,0.02104379401274059
134,1.003400000000011,0.5466418337605365,0.037991864721391266
135,1.003500000000011,0.674177108909026,0.05990880949676125
136,1.0036000000000111,0.7967142807360714,0.08679388590218196
137,1.0037000000000111,0.9142555885750796,0.11864635135179924
138,1.0038000000000113,1.0268032707932035,0.1554654633327459
139,1.0039000000000113,1.1343595645703672,0.19725047962720055
140,1.0040000000000113,1.2369267055671682,0.2440006586453478
141,1.0041000000000115,1.3345069290335012,0.2957152583132938
142,1.0042000000000115,1.4271024688132632,0.3523935370739082
143,1.0043000000000117,1.5147155577874518,0.4140347534405464
144,1.0044000000000117,1.5973484275428835,0.4806381663322554
145,1.004500000000012,1.675003308816382,0.5522030346265865
146,1.004600000000012,1.747682431274103,0.6287286173827624
147,1.004700000000012,1.8153880231799522,0.7102141741752348
148,1.0048000000000121,1.8781223122822657,0.7966589642028339
149,1.0049000000000121,1.9358875249291843,0.8880622471790502
150,1.0050000000000123,1.9886858862907157,0.9844232831081854
151,1.0051000000000123,2.0365196204701905,1.0857413321743934
152,1.0052000000000125,2.0793909510591178,1.1920156541864344
153,1.0053000000000125,2.117302099697943,1.303245510020588
154,1.0054000000000125,2.150255287738441,1.4194301599552546
155,1.0055000000000127,2.1782527348053238,1.5405688651130731
156,1.0056000000000127,2.2012966601247475,1.6666608861285113
157,1.005700000000013,2.219389281418833,1.7977054842588132
158,1.005800000000013,2.232532815238824,1.9337019210502149
159,1.005900000000013,2.240729477518488,2.074649457780879
160,1.006000000000013,2.24398148279998,2.2205473562410134
161,1.006100000000013,2.2422910446799045,2.3713948782847183
162,1.0062000000000133,2.2356603753644593,2.527191286276775
163,1.0063000000000133,2.2240916867777005,2.6879358419796517
164,1.0064000000000135,2.207587188904952,2.8536278082212903
165,1.0065000000000135,2.186149091338665,3.024266447336913
166,1.0066000000000135,2.1597796019542597,3.1998510225057544
167,1.0067000000000137,2.1284809282379094,3.380380796413874
168,1.0068000000000137,2.092255276293846,3.5658550322539213
169,1.006900000000014,2.05110485094856,3.756272993619177
170,1.0070000000000139,2.0050318563162963,3.95163394393785
171,1.007100000000014,1.9540384955691317,4.151937146703631
172,1.007200000000014,1.8981269702769497,4.357181866139399
173,1.007300000000014,1.837299481514737,4.567367366084909
174,1.0074000000000143,1.7715582288691598,4.782492910995643
175,1.0075000000000143,1.7009054109912447,5.002557765390975
176,1.0076000000000145,1.625343225706866,5.227561193736165
177,1.0077000000000145,1.5448738696879423,5.457502460782507
178,1.0078000000000145,1.459499538338564,5.6923808316742
179,1.0079000000000147,1.3692224261368526,5.932195571613192
180,1.0080000000000147,1.274044726512626,6.176945945975149
181,1.0081000000000149,1.173968631965381,6.426631220194395
182,1.0082000000000149,1.0689963338486372,6.681250659983107
183,1.008300000000015,0.9591300222485697,6.940803531450911
184,1.008400000000015,0.8443718865521619,7.205289100538266
185,1.008500000000015,0.7247241148805034,7.474706633580354
186,1.0086000000000153,0.6001888944316158,7.749055396969197
187,1.0087000000000153,0.4707684112565763,8.028334657376035
188,1.0088000000000155,0.3364648502566164,8.312543681752686
189,1.0089000000000155,0.19728039563861147,8.60168173688271
190,1.0090000000000154,0.053217230237165354,8.895748090052166
191,1.0091000000000157,-0.09572246425571088,9.194742008826779
192,1.0092000000000156,-0.24953650662815618,9.498662760383013
193,1.0093000000000159,-0.4082227172451164,9.807509612616741
194,1.0094000000000158,-0.5717789174004078,10.121281833482954
195,1.009500000000016,-0.7402029294148743,10.43997869110126
196,1.009600000000016,-0.9134925765208232,10.763599453641746
197,1.009700000000016,-1.0916456832125871,11.092143389672856
198,1.0098000000000162,-1.2746600747755623,11.42560976769073
199,1.0099000000000162,-1.4625335778654818,11.763997856703554
200,1.0100000000000164,-1.6552640197134856,12.107306925430748


==> data/zero_pool_profit.csv <==
,block_no,IL,arb_profit,total_profit
0,0,0.0,0.0,0.0
1,33909,-0.0013113242787003987,0.02269691878072787,0.021385594502027473
2,34335,-0.0018283396094413984,0.018655314185607137,0.016826974576165738
3,34834,-0.0277000102915419,0.030361401859877797,0.0026613915683358982
4,35833,-0.046119179093516705,0.054925621934838506,0.008806442841321802
5,37448,-0.08030435557658744,0.061427071703021224,-0.018877283873566214
6,39339,-0.16681718807252532,0.10585900968113049,-0.06095817839139484
7,40846,-0.23423159119209624,0.14776205506834164,-0.0864695361237546
8,40892,-0.27101389362381023,0.17984545334347407,-0.09116844028033616
9,41498,-0.39896435126667806,0.26097769509191415,-0.1379866561747639
10,41949,-0.5646015100232595,0.35567471837693665,-0.20892679164632288
11,42146,-0.7060537977739123,0.38903340191355573,-0.3170203958603566
12,42314,-0.775322432891351,0.2995774578717531,-0.47574497501959795
13,42442,-0.9730715182708642,0.4225428927452217,-0.5505286255256425
14,42613,-1.1601117532305458,0.5275173189949739,-0.6325944342355719
15,42719,-1.3900737358705804,0.6719261630904538,-0.7181475727801265
16,43387,-1.8286957736850915,1.00677690906483,-0.8219188646202615
17,43711,-2.088604788568383,1.223502549654675,-0.8651022389137081
18,49352,-2.0918884703462077,1.2566251209088233,-0.8352633494373843
19,51384,-2.09380750327296,1.2619300940600948,-0.8318774092128653
20,51713,-2.0987110305533307,1.5712805191807893,-0.5274305113725415
21,51948,-2.1022929551071927,1.590374986354804,-0.5119179687523886
22,52203,-2.120898439821736,1.7070708706048607,-0.41382756921687497
23,53198,-2.1329943324383,1.7078868197005912,-0.4251075127377086
24,54033,-2.151284843504281,1.8010802269506927,-0.3502046165535881
25,55202,-2.1545218177475665,1.8029716209293227,-0.35155019681824334
26,55794,-2.1722678264932043,1.8069344009308752,-0.3653334255623288
27,55953,-2.2020221010877776,1.8276788434574212,-0.3743432576303562
28,56435,-2.2020391961084025,1.8342708323596484,-0.3677683637487539
29,56787,-2.2020408666781432,1.8484145123920483,-0.3536263542860946
30,57082,-2.202187933502986,1.8618105315647855,-0.3403774019382001
31,57121,-2.2034467649327105,1.8837222606213304,-0.3197245043113798
32,57583,-2.2040303143159226,1.8883307832063947,-0.3156995311095276
33,57619,-2.2045084823010934,1.8902125648791859,-0.3142959174219073
34,57723,-2.209882258456873,1.9259141937993343,-0.2839680646575387
35,58461,-2.230622584202542,1.9300513866185303,-0.30057119758401124
36,58680,-2.256204468737347,1.9595704256750597,-0.296634043062287
37,60342,-2.282689084987955,2.149288907507614,-0.13340017748034075
38,68570,-2.3181326427292968,2.1678835592708885,-0.1502490834584079
39,69579,-2.3370763842462514,2.1802921547720855,-0.15678422947416543
40,70196,-2.368275589481793,2.1954788659412996,-0.17279672354049277
41,72063,-2.3713840227928564,2.2161404400179703,-0.15524358277488548
42,73587,-2.3713874459895905,2.238026957730238,-0.13336048825935165
43,76009,-2.381782236477714,2.294677381156571,-0.08710485532114236
44,78706,-2.385310555846689,2.365854552994533,-0.019456002852155277
45,83574,-2.401785406716157,2.3542178588506895,-0.047567547865466756
46,84441,-2.409248622961201,2.4554021768058605,0.04615355384466015
47,84784,-2.642660674022203,2.551384819087487,-0.09127585493471572
48,85957,-2.653017123255677,2.5929823440635564,-0.06003477919211988
49,86671,-2.6617913257898325,2.694516985948971,0.03272566015913931
50,87370,-2.674720648111083,2.7794153925113294,0.10469474440024742
51,87777,-2.6802255785813807,2.8069681812372047,0.12674260265582488
52,88245,-2.7200101544005855,2.8361073874137914,0.11609723301320686
53,88509,-2.854868153774826,3.097001954045252,0.2421338002704267
54,91774,-2.8630142628259976,3.0913517825609236,0.22833751973492677
55,92391,-2.8654777213333333,3.118034297023875,0.25255657569054224
56,93108,-2.894641865597658,3.144382210056582,0.2497403444589246
57,94385,-2.8981610690550252,3.1483040072425474,0.25014293818752276
58,95894,-2.922050241631777,3.1574317244206562,0.23538148278887996
59,97964,-2.96733169453853,3.190388485385137,0.22305679084660757
60,99339,-2.980932140048824,3.193401474144201,0.21246933409537755
61,99719,-3.0464772473484154,3.2471532320162884,0.20067598466787334
62,102622,-3.0466679061483344,3.2547325933559925,0.2080646872076586
63,102894,-3.049552679483084,3.2591259591640807,0.20957327968099743
64,105313,-3.0516392135674977,3.272373997376892,0.2207347838093955
65,112203,-3.0534510756788613,3.318119647970586,0.2646685722917254
66,118165,-3.0534966134654082,3.834850213946261,0.7813536004808539
67,118414,-3.0550518197850165,3.8429101932324543,0.7878583734474387
68,121049,-3.061166326073336,3.905509967086093,0.8443436410127576
69,122018,-3.062053591104723,3.9128627954184885,0.8508092043137664
70,122185,-3.0625329970069726,3.9136032273915977,0.8510702303846263
71,123723,-3.062812274796441,4.188971018239911,1.1261587434434714
72,125341,-3.0634957238881384,4.319014032784806,1.2555183088966688
73,127361,-3.0871049219395186,4.443241761726393,1.356136839786875
74,129813,-3.1865654850044205,4.713217228264799,1.5266517432603792
75,132089,-3.1975824408107956,4.840718072818194,1.6431356320073989
76,135383,-3.202365373025998,4.866754892531879,1.6643895195058813
77,135722,-3.215186484055991,4.955811977674525,1.7406254936185346
78,136100,-3.220235242588859,4.996927822503436,1.7766925799145779
79,136120,-3.2242192156967513,5.013165045155902,1.7889458294591511
80,136309,-3.230687789135899,5.07344502373712,1.842757234601222
81,136402,-3.23730558735688,5.110515814195899,1.8732102268390192
82,137064,-3.313988873133597,5.173442868413359,1.859453995279762
83,139019,-3.351198967442803,5.199120429138765,1.8479214616959627
84,142376,-3.4373856836591847,5.2703678600038195,1.8329821763446352
85,152849,-3.4406250660924926,5.375151063203751,1.9345259971112594
86,154344,-3.450916453800666,5.443952773394193,1.9930363195935277
87,158091,-3.5017515687108123,5.483165849485398,1.981414280774587
88,159207,-3.5485143067075384,5.539361262515817,1.9908469558082795
89,161129,-3.549136669707865,5.564574559539114,2.0154378898312504
90,161522,-3.5622600068825925,5.644296797198419,2.0820367903158283
91,162006,-3.5650674216822664,5.655106109407567,2.0900386877253028
92,165160,-3.5653733861685417,5.704174400853861,2.1388010146853214
93,165489,-3.5722807866460777,5.752017183446983,2.179736396800908
94,173589,-3.613173262731482,6.05093790577085,2.4377646430393693
95,174533,-3.627460214574523,6.106686053230928,2.479225838656406
96,174596,-3.643805195160279,6.195365864369753,2.551560669209475
97,174760,-3.6711309902241713,6.399904032800027,2.728773042575856
98,178442,-3.678021982722975,6.44601765643924,2.7679956737162654
99,178951,-3.690333372038231,6.539998285645013,2.8496649136067824
100,181384,-3.7303266298304854,6.568096857918992,2.8377702280885067
101,181749,-3.731429570629416,6.6045191465899045,2.873089575960489
102,181769,-3.772735369942577,6.637411940872221,2.8646765709296447
103,183187,-3.7890940891232976,6.656810602494353,2.8677165133710556
104,187565,-3.8515916195787643,6.711724858957746,2.860133239378982
105,193162,-3.899271563916548,6.7704981100343264,2.8712265461177786
106,193633,-3.923895289511078,6.7821988109081595,2.858303521397081
107,193670,-3.9359385016159862,6.776543333640545,2.8406048320245576
108,194995,-3.9370257907481614,6.8043892997480455,2.8673635089998832
109,198735,-3.9432408926466693,6.849042132709353,2.9058012400626825
110,198801,-3.9492767712490675,6.896467264431484,2.9471904931824153
111,199917,-3.9776892701521334,6.9159977659533505,2.9383084958012153
112,205523,-4.015668563769349,6.9765485713636455,2.960880007594294
113,208614,-4.019306686859279,6.998341935867878,2.979035249008597
114,209697,-4.11915091187125,7.132221101818294,3.0130701899470416
115,210545,-4.140715903804418,7.153460793975101,3.012744890170681
116,213546,-4.141280406391326,7.202331734780591,3.061051328389263
117,213601,-4.1450638604084995,7.304700076748414,3.159636216339913
118,213816,-4.152903688523884,7.404508277365426,3.2516045888415395
119,214637,-4.177011029261052,7.416780988717491,3.239769959456438
120,215256,-4.220053539217683,7.450119767342858,3.2300662281251737
121,215481,-4.228257263922895,7.524483993506901,3.296226729584004
122,217017,-4.230715919783168,7.525845322568878,3.295129402785708
123,217587,-4.273777463467737,7.751408384724499,3.47763092125676
124,219587,-4.392084051283212,7.8624578087812935,3.4703737574980797
125,220261,-4.409417543486,7.854605881747196,3.445188338261195
126,220262,-4.463485507329447,7.880986038230089,3.4175005309006403
127,220544,-4.466998360200483,7.965636051380068,3.4986376911795833
128,220729,-4.557777909830731,8.142131026562692,3.5843531167319598
129,221172,-4.57686006858086,8.171396925966574,3.5945368573857133
130,222358,-4.582249427274723,8.193205418024293,3.6109559907495696
131,222813,-4.591463470133103,8.304929241382704,3.7134657712495995
132,223367,-4.5914665053891985,8.400356813408743,3.8088903080195444
133,224189,-4.596366170288773,8.425816347097797,3.8294501768090234
134,225866,-4.651986679626882,8.453496351085104,3.8015096714582213
135,228599,-4.655923774237053,8.475350419799234,3.8194266455621806
136,229681,-4.667041216354403,8.606209848438732,3.939168632084329
137,230136,-4.674786673668621,8.659919826957141,3.98513315328852
138,231122,-4.80541332075292,8.822668230183472,4.017254909430552
139,233411,-4.839649984918435,8.924629287103711,4.084979302185275
140,239539,-4.8534229608286275,9.038331491896033,4.184908531067405
141,241141,-4.9024255470527685,9.084218138412192,4.1817925913594225
142,243617,-4.902736416483023,9.106515869752782,4.203779453269758
143,244896,-4.9074721769501295,9.14210493607097,4.234632759120839
144,246241,-4.909121775567106,9.14658802967051,4.237466254103403
145,248436,-4.9154452435523766,9.194589181762236,4.279143938209859
146,251143,-4.921227453288607,9.259987416967551,4.338759963678944
147,252720,-4.924933357115781,9.297947965718361,4.37301460860258
148,256570,-4.933205068757111,9.357254998435401,4.424049929678291
149,257025,-4.949868482605225,9.534291956949229,4.584423474344005
150,257105,-4.95730959046929,9.571461842115236,4.614152251645947
151,259741,-5.0524506950686465,9.6088438841074,4.556393189038756
152,259796,-5.106575428965797,9.64345414119321,4.536878712227415
153,260380,-5.173849947798441,9.68512831888168,4.511278371083242
154,261544,-5.175907937526873,9.70675262027281,4.530844682745941
155,261902,-5.177521780675698,9.728733045766635,4.55121126509094
156,262357,-5.221711978640095,9.756582314513048,4.534870335872957
157,262402,-5.231340383803086,9.774798043802072,4.54345765999899
158,262598,-5.304155672316717,9.82932092270222,4.525165250385507
159,262698,-5.453817317845959,9.97776224501725,4.5239449271712955
160,264868,-5.492517245357258,10.006941928847459,4.514424683490206
161,267330,-5.564832375420745,10.079082286096948,4.514249910676208
162,269797,-5.565950003479032,10.100018549579717,4.53406854610069
163,270005,-5.567351718479745,10.126531963508885,4.559180245029145
164,270202,-5.570813580161403,10.146963450359872,4.576149870198474
165,270316,-5.574425870412764,10.173213022438746,4.598787152025989
166,270632,-5.590905917426917,10.300352201236182,4.709446283809272
167,270860,-5.642372365337063,10.71390030435267,5.071527939015614
168,270952,-5.642651952358429,10.707883073714397,5.065231121355975
169,270985,-5.647296232265784,10.738193994675743,5.090897762409966
170,276937,-5.691060665351387,10.781927955689365,5.090867290337986
171,276986,-5.720510080827896,10.801613820778925,5.081103739951037
172,277086,-5.768506465894426,10.844044551191688,5.07553808529727
173,277302,-5.791462068249132,10.83737527265716,5.045913204408036
174,281249,-5.834143301617509,10.863818840545092,5.029675538927589
175,281757,-5.854462734306525,10.91805553024224,5.063592795935722
176,281848,-5.894461349397888,10.946217886082417,5.051756536684535
177,283311,-5.895370258146087,11.010569219549351,5.115198961403271
178,287238,-5.939370284468602,11.064515283698746,5.125144999230152
179,287803,-5.97432564660491,11.093005638750263,5.11867999214536
180,290652,-6.092099544265125,11.164458490302778,5.07235894603766
181,294861,-6.093504283275476,11.192519348493112,5.0990150652176425
182,294869,-6.094321833269371,11.203650987097376,5.1093291538280114
183,295755,-6.103892278502083,11.27343593347085,5.1695436549687726
184,309565,-6.110362335502609,11.317347142739035,5.206984807236431
185,309881,-6.116441432682239,11.365741704160246,5.249300271478012
186,310531,-6.180952622090024,11.426656743945363,5.2457041218553435
187,314000,-6.189471855909537,11.42209309029516,5.232621234385627
188,320775,-6.193868660626428,11.450272993590394,5.25640433296397
189,324308,-6.197661993237497,11.541316755806868,5.3436547625693755
190,324671,-6.198993582177503,11.565998741749459,5.36700515957196
191,325829,-6.202519562581028,11.585930528729403,5.3834109661483796
192,326000,-6.20254678114584,11.606233975009896,5.4036871938640605
193,326154,-6.204588537546105,11.624062523127543,5.419473985581442
194,327094,-6.206560096722636,11.670025194127513,5.463465097404881
195,327349,-6.210857123305898,11.715992364852854,5.50513524154696
196,332560,-6.212459327244413,11.764815791766956,5.552356464522548
197,332565,-6.242155489397283,11.81028067377194,5.568125184374661
198,339769,-6.2982882369526,11.838111866094202,5.539823629141605
199,340866,-6.335075267223721,11.856785943304843,5.521710676081124
200,344569,-6.478506190795513,11.957612435422622,5.479106244627111
201,345978,-6.878130099221152,12.226131791195757,5.348001691974607
202,346344,-7.226562243682628,12.381611043000534,5.155048799317908
203,347331,-7.414752856834119,12.354788252925777,4.940035396091659
204,348037,-7.551669587815318,12.434740566540349,4.883070978725032
205,351082,-7.560456327832405,12.493096633322413,4.9326403054900085
206,354161,-7.578327398532321,12.544098392853622,4.965770994321302
207,354485,-7.582278106505688,12.566425223102927,4.9841471165972395
208,356683,-7.588999067934956,12.590939869686023,5.001940801751068
209,356708,-7.596484536747635,12.638163014774667,5.041678478027031
210,358224,-7.699044426497178,12.714823501000586,5.015779074503407
211,362334,-7.705198842028476,12.75273264327789,5.047533801249414
212,363195,-7.707679152662293,12.767089618847539,5.059410466185245
213,367898,-7.709578357598885,12.825125699059342,5.115547341460455
214,373712,-7.716826859183817,13.021647042765709,5.3048201835818904
215,375618,-7.719180454191593,13.039529741106998,5.320349286915403
216,376642,-7.726346977765006,13.08245244706325,5.356105469298243
217,379014,-7.801875102055197,13.182027699236437,5.3801525971812385
218,379843,-7.819126948228267,13.309745384146398,5.490618435918128
219,382632,-7.825117978407592,13.347463199866723,5.522345221459129
220,388081,-7.835246728269826,13.432966456292332,5.597719728022502
221,391034,-7.860067697991607,13.468787126640098,5.608719428648489
222,393256,-7.8658861382845355,13.4946064933256,5.628720355041062
223,394122,-8.118323403752454,13.731666700311527,5.61334329655907
224,395482,-8.143891016570338,13.748296950487505,5.604405933917165
225,396004,-8.226689062196444,13.80477200048715,5.578082938290703
226,397091,-8.332666369280064,13.900058108931663,5.567391739651597
227,397181,-8.390303280335326,13.904232414755219,5.513929134419891
228,398103,-8.398300933510313,13.950854647370043,5.552553713859728
229,398245,-8.421502254318135,14.049862238838662,5.628359984520526
230,398640,-8.431371244298207,14.125427913208485,5.694056668910277
231,400223,-8.439644605400634,14.18724120502834,5.747596599627704
232,400758,-8.454283403404766,14.18724120502834,5.732957801623572
233,403459,-8.454518919257708,14.226347889844975,5.771828970587264
234,404190,-8.45820567821895,14.240314626479101,5.782108948260147
235,404438,-8.462660688157259,14.260245464476222,5.797584776318959
236,404952,-8.474761903211647,14.268858518338607,5.794096615126957
237,405697,-8.484833834907157,14.325720915647295,5.840887080740134
238,406283,-8.489117036764368,14.429822862947926,5.940705826183554
239,407428,-8.494775675921998,14.461981706342142,5.96720603042014
240,407791,-8.50158420391221,14.501372308164594,5.9997881042523815
241,408555,-8.505635748159293,14.517603596259857,6.011967848100562
242,408761,-8.506188115374764,14.512866892300368,6.0066787769256
243,409401,-8.520641261492223,14.666899146318888,6.146257884826662
244,409629,-8.542481398998962,14.84032708945772,6.297845690458755
245,411996,-8.638061185412372,14.951067169249994,6.313005983837619
246,412711,-8.682874276761535,14.979447637301242,6.296573360539704
247,417557,-8.755548917655592,15.039041027336154,6.28349210968056
248,428931,-8.757965107560837,15.048699694749024,6.290734587188184
249,432113,-8.76744619265462,15.188780773311606,6.421334580656984
250,432598,-8.767747988740393,15.259094102443816,6.491346113703422
251,432918,-8.779705269040724,15.362067828574064,6.582362559533339
252,434242,-8.779707311975967,15.383206238347103,6.603498926371135
253,435026,-8.81959262573425,15.414744030488908,6.595151404754655
254,437117,-8.8411373684531,15.473990712030167,6.632853343577064
255,437465,-8.917500850817394,15.530353330263313,6.612852479445917
256,437709,-8.945000675838003,15.87736723095491,6.932366555116904
257,439172,-9.00938419394436,15.954924799864038,6.945540605919675
258,442032,-9.039554637292351,15.978748869385434,6.939194232093079
259,442133,-9.069472043369338,16.003142929740875,6.933670886371534
260,442556,-9.11691881124084,16.0684760986986,6.951557287457756
261,444127,-9.120785147756344,16.08863125909088,6.967846111334534
262,446820,-9.12078815094718,16.115299415718653,6.994511264771468
263,448532,-9.124221702085942,16.130125563154355,7.005903861068408
264,448762,-9.128142820922905,16.155972224783905,7.027829403860994
265,450546,-9.143996205358942,16.185062697613834,7.0410664922548865
266,450551,-9.169632860107285,16.224450765468593,7.054817905361303
267,451663,-9.19169018455872,16.25559153537637,7.063901350817649
268,453340,-9.19731507496754,16.295179188908264,7.097864113940723
269,456703,-9.203642243744799,16.441588516104627,7.237946272359826
270,457208,-9.232220262650483,16.48873130467543,7.256511042024946
271,457993,-9.240788932525795,16.506536630112343,7.265747697586547
272,458169,-9.303175669165896,16.56120034510421,7.258024675938316
273,462612,-9.314223642050301,16.65120561410887,7.336981972058571
274,464798,-9.357160798856508,16.71915818723325,7.361997388376743
275,468299,-9.357965093544022,16.72617597163785,7.3682108780938265
276,474466,-9.359215889898776,16.760798232790957,7.401582342892181
277,474493,-9.363621275543037,16.78627493234938,7.422653656806341
278,474634,-9.36793398049828,16.811427900724684,7.443493920226402
279,474718,-9.372230368022116,16.83657623730605,7.464345869283932
280,475077,-9.382699166586294,16.92226434542086,7.539565178834563
281,475183,-9.388245790069712,16.97018741140842,7.581941621338705
282,475614,-9.39312075616655,17.0166166124311,7.623495856264547
283,475867,-9.418737676232828,17.298921592803925,7.880183916571093
284,476900,-9.446618480411104,17.444357850491738,7.997739370080632
285,477118,-9.468648955517772,17.783983434161165,8.315334478643392
286,477772,-9.654652196855842,17.974126883957112,8.31947468710127
287,478081,-9.86351878837904,18.358413917036945,8.494895128657904
288,478379,-9.88234173218494,18.505856525595743,8.623514793410799
289,479550,-9.929818385368389,18.65166849908734,8.721850113718947
290,480421,-9.938161579984598,18.652908837068175,8.714747257083573
291,480613,-10.031548363379724,18.739222365138122,8.707674001758393
292,482086,-10.033487893001137,18.74205106635002,8.708563173348875
293,482581,-10.039772206363558,18.786359519203213,8.746587312839647
294,485731,-10.069894819418028,18.80858752029241,8.738692700874374
295,486597,-10.10006310511108,18.829240100630948,8.72917699551986
296,487779,-10.128285992045079,18.849603657982982,8.721317665937892
297,488762,-10.244841396999185,18.964425923132527,8.719584526133334
298,492054,-10.26325420042378,18.978070435798283,8.714816235374492
299,492352,-10.299531125971253,19.012996170904255,8.713465044932992
300,494870,-10.299534751899307,19.075098860374265,8.77556410847495
301,500189,-10.362721063860027,19.120693765934874,8.75797270207484
302,501542,-10.36638107077971,19.143373529187837,8.77699245840812
303,505069,-10.44610898954679,19.216619527829312,8.770510538282515
304,505747,-10.453706071264778,19.246662019964386,8.792955948699603
305,506349,-10.473446018842223,19.259070562601675,8.785624543759447
306,515989,-10.478257589982046,19.287501377985745,8.809243788003691
307,516244,-10.480310669706792,19.28964222217623,8.809331552469429
308,541756,-10.482491515585371,19.302575432657537,8.820083917072155
309,542673,-10.487372835809953,19.337405932437434,8.85003309662747
310,550024,-10.491124581596168,19.36190751503433,8.870782933438148
311,551980,-10.495018048538656,19.388381344878262,8.893363296339595
312,553317,-10.501435960786674,19.46300927383665,8.961573313049968
313,554419,-10.514200229099504,19.793864330502235,9.27966410140272
314,556633,-10.54405182891048,19.81460132604293,9.270549497132441
315,557148,-10.545532545079272,19.963942239077884,9.418409693998603
316,558111,-10.570677101601806,20.00881810931631,9.438141007714492
317,560021,-10.573243382083538,20.019978698217336,9.44673531613379
318,560458,-10.573785238948709,20.070618790303122,9.496833551354403
319,561775,-10.576017265490282,20.094626089559913,9.51860882406962
320,563150,-10.586674586540996,20.122199070596068,9.53552448405506
321,564812,-10.597837847009894,20.192799031405087,9.594961184395181
322,572783,-10.60127819428216,20.216451072735612,9.61517287845344
323,578855,-10.61174797531251,20.26366626007392,9.651918284761399
324,578975,-10.649076770797661,20.290596312650933,9.641519541853262
325,579461,-11.078595812209711,20.72176165280345,9.643165840593731
326,580652,-11.100845886798416,20.729284865383622,9.628438978585198
327,580787,-11.133344041642092,20.75075188566177,9.617407844019668
328,580860,-11.152995325187335,20.80163387973199,9.648638554544643
329,584771,-11.15383322006059,20.796005420617508,9.642172200556903
330,585195,-11.153849778448837,20.82883367148006,9.674983893031207
331,585227,-11.153872276365984,20.874596740287274,9.720724463921275
332,585455,-11.215488140780991,20.903017794930076,9.68752965414907
333,586985,-11.245270079459853,20.927484716608195,9.682214637148325
334,588285,-11.24676997300226,20.939110717066782,9.692340744064508
335,589334,-11.249100988461048,20.952086528459322,9.70298553999826
336,593071,-11.253723643845582,20.980474614877306,9.726750971031707
337,600215,-11.259349751166463,21.015620262811556,9.756270511645075
338,603194,-11.274234077054512,21.110429167140783,9.836195090086253
339,603294,-11.282410024856556,21.16049442695274,9.87808440209617
340,603411,-11.284510555479608,21.571825521476217,10.287314965996593
341,603626,-11.290412752431104,21.58909216118616,10.298679408755037
342,603997,-11.353638896173765,21.953841282712993,10.600202386539209
343,604551,-11.38279613862942,22.127457340783444,10.744661202154004
344,605678,-11.407309219282293,22.28734611063594,10.880036891353626
345,606301,-11.414423411027531,22.34646683030674,10.932043419279188
346,607444,-11.423521156951754,22.41054710126213,10.987025944310355
347,608105,-11.43447845732171,22.491899168982524,11.057420711660797
348,608852,-11.440380316830723,22.530787712026626,11.090407395195884
349,609789,-11.440937346723985,22.710273240248497,11.269335893524495
350,609842,-11.452116752805125,23.1438479430477,11.691731190242555
351,610773,-11.608231017431507,23.294361010143696,11.68612999271217
352,612827,-11.615641171490616,23.344887285113458,11.729246113622823
353,614306,-11.61624095232626,23.372715446884136,11.756474494557857
354,615215,-11.673507803796925,23.470305777113364,11.796797973316421
355,615371,-11.673509196638792,23.489719568448635,11.816210371809827
356,615424,-11.67351052921679,23.508389220022163,11.834878690805358
357,617501,-11.833017166349839,23.664307720292683,11.831290553942829
358,619048,-11.907186969025018,23.727928706206676,11.820741737181642
359,619890,-11.91090049137874,23.754845759857687,11.843945268478933
360,621407,-11.941722414827872,24.042961245969344,12.101238831141458
361,624342,-11.982788644014025,24.1051332716257,12.122344627611662
362,626653,-11.992136573023043,24.184295155238008,12.192158582214951
363,627423,-11.996427902079702,24.230377794320184,12.233949892240467
364,629765,-12.096191500136953,24.329845365827296,12.23365386569033
365,632281,-12.101001139888744,24.35702828045135,12.256027140562594
366,636937,-12.128864318044243,24.39221213486324,12.263347816818985
367,637048,-12.157349349937927,24.432163707452776,12.274814357514837
368,637207,-12.247593399180804,24.51701864009895,12.269425240918132
369,638606,-12.378047347336636,24.634335010751087,12.256287663414437
370,639357,-12.405441586984683,24.677353457316677,12.27191187033198
371,643360,-12.442145535687253,24.891440083664783,12.449294547977518
372,646431,-12.668146555360146,25.05841011747115,12.390263562110995
373,649839,-12.673011865155875,25.058012126517713,12.385000261361828
374,654856,-12.70753651442346,25.05279771967201,12.34526120524854
375,656576,-12.75641243278929,25.09275842117407,12.33634598838477
376,715430,-13.207504781466266,31.632647250289438,18.425142468823157
377,715470,-13.33416452782811,32.87030283176659,19.53613830393846
378,716190,-13.338207931996182,32.917723386936736,19.579515454940537
379,720670,-13.348622641895197,32.955517050380315,19.606894408485104
380,720791,-13.357817331085682,32.96272923195535,19.604911900869656
381,721491,-13.357931078105988,33.04998455814528,19.69205348003928
382,722069,-13.413059006923056,33.09690953941811,19.683850532495033
383,723037,-13.459743916448062,33.133560342984914,19.67381642653684
384,723575,-13.555014799137197,33.19611736559353,19.64110256645632
385,723904,-13.670547164584711,33.271623343133705,19.60107617854898
386,723963,-13.721033432867287,33.35067673108067,19.629643298213367
387,724506,-13.908084484650324,33.46329847493484,19.555213990284503
388,726299,-13.925154073461144,34.28797254995296,20.362818476491807
389,727620,-14.035713453412555,34.36780685943273,20.332093406020167
390,728646,-14.04300002137757,34.48521461354549,20.442214592167907
391,729044,-14.048041940896017,34.517601680659006,20.46955973976298
392,730119,-14.085487142483355,34.841820081966084,20.75633293948272
393,730154,-14.096109571303455,34.90381296206912,20.807703390765656
394,730308,-14.101498239294955,34.91538938101701,20.813891141722046
395,730352,-14.113932819328792,35.02051324968784,20.906580430359035
396,730408,-14.122541127293399,35.06897931511144,20.946438187818032
397,730569,-14.143031451840539,35.22965431341672,21.086622861576164
398,730575,-14.157772101628623,35.43301011040799,21.275238008779354
399,731260,-14.29952180930215,35.56264990575219,21.26312809645002
400,732053,-14.352124524113481,35.601885034060835,21.24976050994734
401,733083,-14.385973392018109,35.907831305331854,21.52185791331373
402,733937,-14.389369393277667,35.932455825156396,21.543086431878717
403,734691,-14.392364762770956,35.954654679557706,21.56228991678674
404,734789,-14.40918347192585,36.169775347597465,21.760591875671604
405,735033,-14.413402367331974,36.337986229100146,21.924583861768163
406,735759,-14.477837854642134,36.40416432426375,21.92632646962161
407,738010,-14.541737943575727,36.46161767639285,21.91987973281711
408,739091,-14.571542422596083,36.49523043515361,21.923688012557516
409,739729,-14.608406493208252,36.508898449824386,21.90049195661613
410,741234,-14.60871765970289,36.595194529395016,21.986476869692122
411,742628,-14.610657183222438,36.60187776148865,21.991220578266205
412,743273,-14.616083466179207,36.64502420764455,22.028940741465338
413,743552,-14.62088526586393,36.68004613116303,22.059160865299095
414,745934,-14.62297886649231,36.73650638958192,22.113527523089598
415,748363,-14.73493361388472,36.81145436067988,22.07652074679515
416,748685,-15.031582340392013,37.03891414230093,22.007331801908904
417,748814,-15.218310259179958,37.1009048135601,21.88259455438013
418,753724,-15.222625588043666,37.14803414914781,21.925408561104135
419,755083,-15.301495930184437,37.18589418585421,21.884398255669762
420,755377,-15.43616575841277,37.286349530547994,21.85018377213521
421,759593,-15.447365013637619,37.41386681959449,21.966501805956856
422,766508,-15.666597539791834,37.55564393353121,21.889046393739363
423,769960,-16.384479518936754,38.17082896314978,21.786349444213016
424,771619,-16.441960620221685,38.141758513182054,21.699797892960362
425,772242,-16.593524850928212,38.23575599320275,21.642231142274536
426,774419,-16.609463660798312,38.62551544122832,22.016051780430008
427,775319,-16.61527817415715,38.665418076939396,22.050139902782245
428,777622,-16.632880275613523,38.71830063543451,22.085420359820986
429,777624,-16.67638767598782,38.75537773090457,22.07899005491675
430,777745,-16.779816950621544,38.85709262738523,22.07727567676368
431,783034,-16.78282137376783,38.93858353207797,22.15576215831014
432,796221,-16.79197624324463,38.981851133644184,22.189874890399555
433,799359,-16.908497460052086,39.062079328134196,22.153581868082114
434,799483,-16.97963818168662,39.111410832343815,22.131772650657194
435,800943,-17.094674598024614,39.15611321445411,22.061438616429495
436,806063,-17.098608250208827,39.27019050336144,22.17158225315261
437,814104,-17.107314407926015,39.3237707847653,22.216456376839282
438,832088,-17.108727897265332,39.32249156180908,22.213763664543745
439,832442,-17.110722835464724,39.37655926228511,22.265836426820382
440,833364,-17.129813865554517,39.55574897493568,22.425935109381157
441,844453,-17.232917877442304,39.6378200751348,22.404902197692486
442,847353,-17.244231351588,39.65594359302294,22.411712241434937
443,851698,-17.254606523813845,39.704303618179104,22.449697094365256
444,851844,-17.267805409613167,39.81100012558774,22.543194715974565
445,853174,-17.32718923037237,40.02462956749732,22.69744033712494
446,857027,-17.33679254730152,40.05672121935402,22.719928672052486
447,860113,-17.38425267101056,40.09556540329899,22.71131273228842
448,863508,-17.398870699818705,40.11315896274711,22.71428826292839
449,864968,-17.441600705472457,40.144592448201124,22.702991742728656
450,867551,-17.444228662756245,40.22863308944657,22.784404426690312
451,868317,-17.4497377496411,40.3598421380781,22.910104388436988
452,870268,-17.538716323237832,40.42229595386866,22.883579630630816
453,872497,-17.774707721379723,40.73089310487239,22.95618538349266
454,872943,-17.779642894675526,40.766569466657096,22.986926571981556
455,875784,-17.812161282620174,41.0467630327276,23.23460175010741
456,886590,-18.032196634171825,41.336049812903525,23.303853178731686
457,890845,-18.084758996682318,41.36338589950697,23.27862690282464
458,894362,-18.318855533169533,41.495812627080944,23.176957093911398
459,901360,-18.320484804542307,41.495812627080944,23.175327822538623
460,902071,-18.32269003271586,41.64824526364415,23.32555523092827
461,907245,-18.338488212683103,41.76388092413,23.425392711446875
462,908028,-18.349037704661583,41.84664092721599,23.497603222554382
463,908882,-18.354208008298087,41.87830280023335,23.52409479193524
464,911746,-18.354208041123787,41.8795850480917,23.52537700696789
465,912958,-18.373135624016555,41.88185285199861,23.50871722798203
466,913349,-18.374375016259776,41.992130947482224,23.617755931222423
467,913670,-18.42588591130292,42.02994039968286,23.60405448837991
468,925101,-18.432324102632954,42.099463175123724,23.667139072490738
469,928062,-18.45097404637033,42.26674989636508,23.815775849994715
470,932559,-18.46585957888458,42.35312981731826,23.887270238433647
471,946876,-18.534419978195412,42.4390321476581,23.904612169462652
472,952535,-18.549034089633018,42.45701498816902,23.907980898535975
473,958511,-18.575975317951844,42.48045457761441,23.904479259662537
474,963371,-18.611799041222454,42.818506976556016,24.206707935333533
475,971766,-18.616507607192222,42.812730086318844,24.19622247912659
476,976044,-18.622262846958115,43.59255632906855,24.9702934821104
477,978560,-18.6607065168941,43.61613765883951,24.95543114194538
478,995698,-18.6773390053934,43.63552448371242,24.95818547831899
479,999206,-18.692224806314545,43.6420388667162,24.949814060401614
480,999748,-18.780762132038912,43.79596688765235,25.015204755613397
481,1011908,-18.780803032153912,43.84072374458766,25.059920712433712
482,1015435,-18.784492220443454,43.8704655307625,25.085973310319012
483,1020181,-18.787988843743246,43.93405090208607,25.146062058342785
484,1022166,-18.78925094121706,43.98510747455914,25.19585653334205
485,1022198,-18.790502277477486,44.035990272843584,25.245487995366062
486,1029966,-18.80445070196678,44.13211947071577,25.327668768748957
487,1042570,-18.8153773003766,44.20749910914691,25.392121808770273
488,1042677,-18.820106337681242,44.237658549581305,25.417552211900027
489,1042782,-18.826489836063544,44.279612213717634,25.453122377654054
490,1044099,-18.834539009743725,44.379349141745905,25.544810132002144
491,1044355,-18.845195501444312,44.45507952270155,25.609884021257205
492,1045098,-18.847209651609774,44.464477911100516,25.617268259490707
493,1048770,-18.85383617246999,44.474397042923385,25.620560870453364
494,1048826,-18.931673007041045,44.55203278821123,25.62035978117015
495,1048840,-19.07106062344783,44.66925136136714,25.59819073791928
496,1048893,-19.109107628273254,44.65001878707522,25.54091115880194
497,1049018,-19.118601675891707,44.71238754395022,25.59378586805849
498,1049031,-19.390055103719153,44.9671525913286,25.57709748760942
499,1053522,-19.395858874082098,45.0178981235554,25.62203924947327
500,1058785,-19.40090120314826,45.04214369196739,25.641242488819103
501,1059170,-19.40721737480231,45.07801520968655,25.670797834884205
502,1061129,-19.409689177112345,45.17121788228331,25.76152870517093

